On the Approximation of Accuracy-configurable Sequential Multipliers via Segmented Carry Chains

In this paper, we present a multiplier based on a sequence of approximated accumulations. According to a given splitting point of the carry chains, the technique herein introduced allows varying the quality of the accumulations and, consequently, the overall product. Our approximate multiplier trades-off accuracy for a reduced latency (with respect to an accurate sequential multiplier) and exploits the inherent area savings of sequential over combinatorial approaches. We implemented multiple versions with different bit-width and accuracy configurations, targeting an FPGA and a 45nm ASIC to estimate resources, power consumption, and latency. We also present two error analyses of the proposed design based on closed-form analysis and simulations.

==> results/CDF_10_5.dat <==
x	y
0	0
0.000551470588235294	0.254032135009766
0.00110294117647059	0.254415512084961
0.00165441176470588	0.254738807678223
0.00220588235294118	0.255093574523926
0.00275735294117647	0.25544261932373
0.00330882352941176	0.255795478820801
0.00386029411764706	0.256137847900391
0.00441176470588235	0.262621879577637
0.00496323529411765	0.262957572937012
0.00551470588235294	0.263339042663574
0.00606617647058824	0.263694763183594
0.00661764705882353	0.264081954956055
0.00716911764705882	0.264447212219238
0.00772058823529412	0.264851570129395
0.00827205882352941	0.279335021972656
0.00882352941176471	0.279729843139648
0.009375	0.280056953430176
0.00992647058823529	0.280464172363281
0.0104779411764706	0.280841827392578
0.0110294117647059	0.281222343444824
0.0115808823529412	0.281598091125488
0.0121323529411765	0.283628463745117
0.0126838235294118	0.283985137939453
0.0132352941176471	0.284399032592773
0.0137867647058824	0.284717559814453
0.0143382352941176	0.285110473632812
0.0148897058823529	0.285484313964844
0.0154411764705882	0.285884857177734
0.0159926470588235	0.308005332946777
0.0165441176470588	0.308345794677734
0.0170955882352941	0.308709144592285
0.0176470588235294	0.30903434753418
0.0181985294117647	0.309370994567871
0.01875	0.309738159179688
0.0193014705882353	0.310062408447266
0.0198529411764706	0.312624931335449
0.0204044117647059	0.312955856323242
0.0209558823529412	0.313335418701172
0.0215073529411765	0.313685417175293
0.0220588235294118	0.314056396484375
0.0226102941176471	0.314393997192383
0.0231617647058824	0.314761161804199
0.0237132352941176	0.318069458007812
0.0242647058823529	0.318440437316895
0.0248161764705882	0.318818092346191
0.0253676470588235	0.319211006164551
0.0259191176470588	0.319548606872559
0.0264705882352941	0.319926261901855
0.0270220588235294	0.32026481628418
0.0275735294117647	0.321286201477051
0.028125	0.321633338928223
0.0286764705882353	0.32201099395752
0.0292279411764706	0.322344779968262
0.0297794117647059	0.322726249694824
0.0303308823529412	0.323073387145996
0.0308823529411765	0.323497772216797
0.0314338235294118	0.350459098815918
0.0319852941176471	0.350783348083496
0.0325367647058824	0.351082801818848
0.0330882352941176	0.351419448852539
0.0336397058823529	0.351749420166016
0.0341911764705882	0.352092742919922
0.0347426470588235	0.352409362792969
0.0352941176470588	0.352773666381836
0.0358455882352941	0.355475425720215
0.0363970588235294	0.355867385864258
0.0369485294117647	0.356193542480469
0.0375	0.356560707092285
0.0380514705882353	0.356874465942383
0.0386029411764706	0.357220649719238
0.0391544117647059	0.357502937316895
0.0397058823529412	0.362363815307617
0.0402573529411765	0.362675666809082
0.0408088235294118	0.363061904907227
0.0413602941176471	0.363386154174805
0.0419117647058823	0.363751411437988
0.0424632352941176	0.364067077636719
0.0430147058823529	0.364382743835449
0.0435661764705882	0.365519523620605
0.0441176470588235	0.365845680236816
0.0446691176470588	0.366153717041016
0.0452205882352941	0.366518020629883
0.0457720588235294	0.366820335388184
0.0463235294117647	0.367191314697266
0.046875	0.36750602722168
0.0474264705882353	0.371735572814941
0.0479779411764706	0.372025489807129
0.0485294117647059	0.372383117675781
0.0490808823529412	0.372679710388184
0.0496323529411765	0.37306022644043
0.0501838235294118	0.373361587524414
0.0507352941176471	0.373679161071777
0.0512867647058824	0.374821662902832
0.0518382352941177	0.375163078308105
0.0523897058823529	0.375483512878418
0.0529411764705882	0.375823020935059
0.0534926470588235	0.376129150390625
0.0540441176470588	0.37647819519043
0.0545955882352941	0.376784324645996
0.0551470588235294	0.378251075744629
0.0556985294117647	0.378549575805664
0.05625	0.378875732421875
0.0568014705882353	0.37918758392334
0.0573529411764706	0.379545211791992
0.0579044117647059	0.379860877990723
0.0584558823529412	0.380203247070312
0.0590073529411765	0.380860328674316
0.0595588235294118	0.381172180175781
0.0601102941176471	0.381486892700195
0.0606617647058824	0.381857872009277
0.0612132352941176	0.382186889648438
0.0617647058823529	0.38254451751709
0.0623161764705882	0.382856369018555
0.0628676470588235	0.412854194641113
0.0634191176470588	0.413137435913086
0.0639705882352941	0.413448333740234
0.0645220588235294	0.413752555847168
0.0650735294117647	0.414050102233887
0.065625	0.41434383392334
0.0661764705882353	0.414701461791992
0.0667279411764706	0.417346000671387
0.0672794117647059	0.417670249938965
0.0678308823529412	0.41798210144043
0.0683823529411765	0.418282508850098
0.0689338235294118	0.418609619140625
0.0694852941176471	0.418931007385254
0.0700367647058824	0.419241905212402
0.0705882352941176	0.419584274291992
0.0711397058823529	0.424862861633301
0.0716911764705882	0.425216674804688
0.0722426470588235	0.425508499145508
0.0727941176470588	0.425837516784668
0.0733455882352941	0.426133155822754
0.0738970588235294	0.426473617553711
0.0744485294117647	0.426742553710938
0.075	0.427864074707031
0.0755514705882353	0.428135871887207
0.0761029411764706	0.428486824035645
0.0766544117647059	0.428773880004883
0.0772058823529412	0.429088592529297
0.0777573529411765	0.429377555847168
0.0783088235294118	0.429697036743164
0.0788602941176471	0.436102867126465
0.0794117647058823	0.436415672302246
0.0799632352941176	0.436705589294434
0.0805147058823529	0.437051773071289
0.0810661764705882	0.437331199645996
0.0816176470588235	0.437651634216309
0.0821691176470588	0.437966346740723
0.0827205882352941	0.439435958862305
0.0832720588235294	0.439706802368164
0.0838235294117647	0.440016746520996
0.084375	0.44029426574707
0.0849264705882353	0.440630912780762
0.0854779411764706	0.44094181060791
0.0860294117647059	0.441256523132324
0.0865808823529412	0.44306468963623
0.0871323529411765	0.443367004394531
0.0876838235294118	0.443629264831543
0.0882352941176471	0.443928718566895
0.0887867647058824	0.444223403930664
0.0893382352941176	0.444543838500977
0.0898897058823529	0.444802284240723
0.0904411764705882	0.445590019226074
0.0909926470588235	0.445871353149414
0.0915441176470588	0.446201324462891
0.0920955882352941	0.446504592895508
0.0926470588235294	0.446830749511719
0.0931985294117647	0.447148323059082
0.09375	0.447461128234863
0.0943014705882353	0.452529907226562
0.0948529411764706	0.452831268310547
0.0954044117647059	0.453094482421875
0.0959558823529412	0.453374862670898
0.0965073529411765	0.453638076782227
0.0970588235294118	0.453925132751465
0.0976102941176471	0.454182624816895
0.0981617647058824	0.455386161804199
0.0987132352941176	0.455655097961426
0.0992647058823529	0.455979347229004
0.0998161764705882	0.456236839294434
0.100367647058824	0.456559181213379
0.100919117647059	0.456840515136719
0.101470588235294	0.457168579101562
0.102022058823529	0.458868026733398
0.102573529411765	0.459201812744141
0.103125	0.459455490112305
0.103676470588235	0.459726333618164
0.104227941176471	0.459995269775391
0.104779411764706	0.460291862487793
0.105330882352941	0.460593223571777
0.105882352941176	0.460909843444824
0.106433823529412	0.461648941040039
0.106985294117647	0.462011337280273
0.107536764705882	0.462307929992676
0.108088235294118	0.462583541870117
0.108639705882353	0.462881088256836
0.109191176470588	0.463172912597656
0.109742647058824	0.463476181030273
0.110294117647059	0.465447425842285
0.110845588235294	0.46571159362793
0.111397058823529	0.466020584106445
0.111948529411765	0.466289520263672
0.1125	0.46657657623291
0.113051470588235	0.466856956481934
0.113602941176471	0.467155456542969
0.114154411764706	0.467814445495605
0.114705882352941	0.468136787414551
0.115257352941176	0.468408584594727
0.115808823529412	0.468738555908203
0.116360294117647	0.468998908996582
0.116911764705882	0.469310760498047
0.117463235294118	0.469593048095703
0.118014705882353	0.470507621765137
0.118566176470588	0.470762252807617
0.119117647058824	0.471089363098145
0.119669117647059	0.471369743347168
0.120220588235294	0.471714973449707
0.120772058823529	0.472018241882324
0.121323529411765	0.472318649291992
0.121875	0.472834587097168
0.122426470588235	0.473143577575684
0.122977941176471	0.473438262939453
0.123529411764706	0.473733901977539
0.124080882352941	0.474029541015625
0.124632352941176	0.474337577819824
0.125183823529412	0.474631309509277
0.125735294117647	0.505718231201172
0.126286764705882	0.505959510803223
0.126838235294118	0.506256103515625
0.127389705882353	0.506511688232422
0.127941176470588	0.506743431091309
0.128492647058824	0.507002830505371
0.129044117647059	0.507255554199219
0.129595588235294	0.509885787963867
0.130147058823529	0.510143280029297
0.130698529411765	0.510381698608398
0.13125	0.510664939880371
0.131801470588235	0.510909080505371
0.132352941176471	0.511178970336914
0.132904411764706	0.511439323425293
0.133455882352941	0.516532897949219
0.134007352941176	0.516787528991699
0.134558823529412	0.517047882080078
0.135110294117647	0.517303466796875
0.135661764705882	0.517565727233887
0.136213235294118	0.517821311950684
0.136764705882353	0.518101692199707
0.137316176470588	0.519186973571777
0.137867647058824	0.519449234008789
0.138419117647059	0.519697189331055
0.138970588235294	0.51998233795166
0.139522058823529	0.520256996154785
0.140073529411765	0.520546913146973
0.140625	0.520804405212402
0.141176470588235	0.521088600158691
0.141727941176471	0.528014183044434
0.142279411764706	0.52828311920166
0.142830882352941	0.528544425964355
0.143382352941176	0.528849601745605
0.143933823529412	0.529097557067871
0.144485294117647	0.529365539550781
0.145036764705882	0.529622077941895
0.145588235294118	0.531152725219727
0.146139705882353	0.531420707702637
0.146691176470588	0.531708717346191
0.147242647058824	0.531965255737305
0.147794117647059	0.53223991394043
0.148345588235294	0.532506942749023
0.148897058823529	0.532768249511719
0.149448529411765	0.534614562988281
0.15	0.534880638122559
0.150551470588235	0.535124778747559
0.151102941176471	0.535425186157227
0.151654411764706	0.535649299621582
0.152205882352941	0.535909652709961
0.152757352941176	0.536177635192871
0.153308823529412	0.536942481994629
0.153860294117647	0.53719425201416
0.154411764705882	0.537501335144043
0.154963235294118	0.537754058837891
0.155514705882353	0.538033485412598
0.156066176470588	0.538299560546875
0.156617647058824	0.538571357727051
0.157169117647059	0.54582405090332
0.157720588235294	0.546075820922852
0.158272058823529	0.546319961547852
0.158823529411765	0.546589851379395
0.159375	0.546843528747559
0.159926470588235	0.54709529876709
0.160477941176471	0.547333717346191
0.161029411764706	0.548906326293945
0.161580882352941	0.549155235290527
0.162132352941176	0.549418449401855
0.162683823529412	0.549663543701172
0.163235294117647	0.549914360046387
0.163786764705882	0.550148963928223
0.164338235294118	0.550419807434082
0.164889705882353	0.55251407623291
0.165441176470588	0.552761077880859
0.165992647058824	0.553018569946289
0.166544117647059	0.55324649810791
0.167095588235294	0.553496360778809
0.167647058823529	0.553753852844238
0.168198529411765	0.553986549377441
0.16875	0.554815292358398
0.169301470588235	0.555011749267578
0.169852941176471	0.555286407470703
0.170404411764706	0.555508613586426
0.170955882352941	0.555785179138184
0.171507352941176	0.556046485900879
0.172058823529412	0.556313514709473
0.172610294117647	0.558596611022949
0.173161764705882	0.558878898620605
0.173713235294118	0.559124946594238
0.174264705882353	0.55937671661377
0.174816176470588	0.559609413146973
0.175367647058824	0.559867858886719
0.175919117647059	0.560111045837402
0.176470588235294	0.560360908508301
0.177022058823529	0.561199188232422
0.177573529411765	0.561474800109863
0.178125	0.56169319152832
0.178676470588235	0.561948776245117
0.179227941176471	0.562161445617676
0.179779411764706	0.562442779541016
0.180330882352941	0.562702178955078
0.180882352941176	0.563745498657227
0.181433823529412	0.563973426818848
0.181985294117647	0.56422233581543
0.182536764705882	0.564482688903809
0.183088235294118	0.564749717712402
0.183639705882353	0.565035820007324
0.184191176470588	0.565280914306641
0.184742647058824	0.56578254699707
0.185294117647059	0.566040992736816
0.185845588235294	0.566278457641602
0.186397058823529	0.566575050354004
0.186948529411765	0.566790580749512
0.1875	0.56706714630127
0.188051470588235	0.567301750183105
0.188602941176471	0.572787284851074
0.189154411764706	0.573009490966797
0.189705882352941	0.57327938079834
0.190257352941176	0.573490142822266
0.190808823529412	0.573727607727051
0.191360294117647	0.57392692565918
0.191911764705882	0.574135780334473
0.192463235294118	0.57548713684082
0.193014705882353	0.575735092163086
0.193566176470588	0.575965881347656
0.194117647058824	0.576217651367188
0.194669117647059	0.576440811157227
0.195220588235294	0.576705932617188
0.195772058823529	0.576936721801758
0.196323529411765	0.578824043273926
0.196875	0.579011917114258
0.197426470588235	0.579255104064941
0.197977941176471	0.579475402832031
0.198529411764706	0.579729080200195
0.199080882352941	0.579967498779297
0.199632352941176	0.580241203308105
0.200183823529412	0.58106803894043
0.200735294117647	0.581297874450684
0.201286764705882	0.581509590148926
0.201838235294118	0.581750869750977
0.202389705882353	0.581958770751953
0.202941176470588	0.582211494445801
0.203492647058824	0.58244800567627
0.204044117647059	0.584799766540527
0.204595588235294	0.585003852844238
0.205147058823529	0.585231781005859
0.205698529411765	0.585446357727051
0.20625	0.585722923278809
0.206801470588235	0.585934638977051
0.207352941176471	0.586207389831543
0.207904411764706	0.586906433105469
0.208455882352941	0.587180137634277
0.209007352941176	0.587394714355469
0.209558823529412	0.587620735168457
0.210110294117647	0.587856292724609
0.210661764705882	0.588115692138672
0.211213235294118	0.588354110717773
0.211764705882353	0.588613510131836
0.212316176470588	0.58964729309082
0.212867647058824	0.589937210083008
0.213419117647059	0.590158462524414
0.213970588235294	0.590411186218262
0.214522058823529	0.590621948242188
0.215073529411765	0.590884208679199
0.215625	0.591115951538086
0.216176470588235	0.591592788696289
0.216727941176471	0.591821670532227
0.217279411764706	0.592076301574707
0.217830882352941	0.592304229736328
0.218382352941176	0.592535018920898
0.218933823529412	0.592807769775391
0.219485294117647	0.593091011047363
0.220036764705882	0.595293045043945
0.220588235294118	0.595499038696289
0.221139705882353	0.595705032348633
0.221691176470588	0.595951080322266
0.222242647058824	0.59615421295166
0.222794117647059	0.596401214599609
0.223345588235294	0.596610069274902
0.223897058823529	0.59727668762207
0.224448529411765	0.597468376159668
0.225	0.597695350646973
0.225551470588235	0.597906112670898
0.226102941176471	0.598149299621582
0.226654411764706	0.598348617553711
0.227205882352941	0.598563194274902
0.227757352941176	0.599452018737793
0.228308823529412	0.599690437316895
0.228860294117647	0.599930763244629
0.229411764705882	0.600168228149414
0.229963235294118	0.600388526916504
0.230514705882353	0.600635528564453
0.231066176470588	0.600837707519531
0.231617647058824	0.601356506347656
0.232169117647059	0.601561546325684
0.232720588235294	0.601838111877441
0.233272058823529	0.602072715759277
0.233823529411765	0.602311134338379
0.234375	0.602524757385254
0.234926470588235	0.602803230285645
0.235477941176471	0.603824615478516
0.236029411764706	0.604038238525391
0.236580882352941	0.604267120361328
0.237132352941176	0.604462623596191
0.237683823529412	0.604676246643066
0.238235294117647	0.604896545410156
0.238786764705882	0.605112075805664
0.239338235294118	0.605619430541992
0.239889705882353	0.605825424194336
0.240441176470588	0.606058120727539
0.240992647058824	0.606282234191895
0.241544117647059	0.606523513793945
0.242095588235294	0.606757164001465
0.242647058823529	0.606995582580566
0.243198529411765	0.607593536376953
0.24375	0.607837677001953
0.244301470588235	0.608087539672852
0.244852941176471	0.608305931091309
0.245404411764706	0.60853099822998
0.245955882352941	0.60874080657959
0.246507352941176	0.60897159576416
0.247058823529412	0.609190940856934
0.247610294117647	0.609559059143066
0.248161764705882	0.60977840423584
0.248713235294118	0.609981536865234
0.249264705882353	0.610217094421387
0.249816176470588	0.610433578491211
0.250367647058824	0.610673904418945
0.250919117647059	0.610903739929199
0.251470588235294	0.642336845397949
0.252022058823529	0.642518043518066
0.252573529411765	0.642745018005371
0.253125	0.642951011657715
0.253676470588235	0.64314079284668
0.254227941176471	0.643341064453125
0.254779411764706	0.643543243408203
0.255330882352941	0.646132469177246
0.255882352941176	0.646353721618652
0.256433823529412	0.646553039550781
0.256985294117647	0.646771430969238
0.257536764705882	0.646951675415039
0.258088235294118	0.647183418273926
0.258639705882353	0.647390365600586
0.259191176470588	0.652651786804199
0.259742647058824	0.652839660644531
0.260294117647059	0.653061866760254
0.260845588235294	0.653240203857422
0.261397058823529	0.653456687927246
0.261948529411765	0.653665542602539
0.2625	0.65385913848877
0.263051470588235	0.654934883117676
0.263602941176471	0.655147552490234
0.264154411764706	0.655354499816895
0.264705882352941	0.655580520629883
0.265257352941176	0.655788421630859
0.265808823529412	0.656027793884277
0.266360294117647	0.656235694885254
0.266911764705882	0.663484573364258
0.267463235294118	0.663646697998047
0.268014705882353	0.663875579833984
0.268566176470588	0.664041519165039
0.269117647058824	0.664266586303711
0.269669117647059	0.664477348327637
0.270220588235294	0.664674758911133
0.270772058823529	0.666111946105957
0.271323529411765	0.666308403015137
0.271875	0.666523933410645
0.272426470588235	0.666715621948242
0.272977941176471	0.666912078857422
0.273529411764706	0.667117118835449
0.274080882352941	0.66731071472168
0.274632352941176	0.669110298156738
0.275183823529412	0.669293403625488
0.275735294117647	0.669500350952148
0.276286764705882	0.669658660888672
0.276838235294118	0.669869422912598
0.277389705882353	0.67005729675293
0.277941176470588	0.670300483703613
0.278492647058824	0.670970916748047
0.279044117647059	0.671213150024414
0.279595588235294	0.671403884887695
0.280147058823529	0.671591758728027
0.280698529411765	0.671806335449219
0.28125	0.672018051147461
0.281801470588235	0.672240257263184
0.282352941176471	0.672456741333008
0.282904411764706	0.680816650390625
0.283455882352941	0.681000709533691
0.284007352941176	0.681175231933594
0.284558823529412	0.681363105773926
0.285110294117647	0.681532859802246
0.285661764705882	0.681737899780273
0.286213235294118	0.681905746459961
0.286764705882353	0.683444023132324
0.287316176470588	0.683602333068848
0.287867647058824	0.683792114257812
0.288419117647059	0.683971405029297
0.288970588235294	0.684151649475098
0.289522058823529	0.68433666229248
0.290073529411765	0.684524536132812
0.290625	0.686977386474609
0.291176470588235	0.687154769897461
0.291727941176471	0.687298774719238
0.292279411764706	0.687501907348633
0.292830882352941	0.687655448913574
0.293382352941176	0.687838554382324
0.293933823529412	0.688016891479492
0.294485294117647	0.688770294189453
0.295036764705882	0.688938140869141
0.295588235294118	0.689156532287598
0.296139705882353	0.689314842224121
0.296691176470588	0.689488410949707
0.297242647058824	0.689648628234863
0.297794117647059	0.689840316772461
0.298345588235294	0.692136764526367
0.298897058823529	0.692319869995117
0.299448529411765	0.692508697509766
0.3	0.692699432373047
0.300551470588235	0.692877769470215
0.301102941176471	0.693077087402344
0.301654411764706	0.693233489990234
0.302205882352941	0.694014549255371
0.302757352941176	0.694211959838867
0.303308823529412	0.69442081451416
0.303860294117647	0.694588661193848
0.304411764705882	0.69476318359375
0.304963235294118	0.694963455200195
0.305514705882353	0.695193290710449
0.306066176470588	0.696172714233398
0.306617647058824	0.696334838867188
0.307169117647059	0.696528434753418
0.307720588235294	0.696702003479004
0.308272058823529	0.696882247924805
0.308823529411765	0.697070121765137
0.309375	0.697237014770508
0.309926470588235	0.697766304016113
0.310477941176471	0.697931289672852
0.311029411764706	0.698114395141602
0.311580882352941	0.698291778564453
0.312132352941176	0.698506355285645
0.312683823529412	0.698664665222168
0.313235294117647	0.698879241943359
0.313786764705882	0.707014083862305
0.314338235294118	0.70717716217041
0.314889705882353	0.707339286804199
0.315441176470588	0.707492828369141
0.315992647058824	0.707664489746094
0.316544117647059	0.707839965820312
0.317095588235294	0.707995414733887
0.317647058823529	0.708178520202637
0.318198529411765	0.709574699401855
0.31875	0.709757804870605
0.319301470588235	0.709891319274902
0.319852941176471	0.710071563720703
0.320404411764706	0.710227966308594
0.320955882352941	0.710417747497559
0.321507352941176	0.710568428039551
0.322058823529412	0.713000297546387
0.322610294117647	0.713155746459961
0.323161764705882	0.713333129882812
0.323713235294118	0.713520050048828
0.324264705882353	0.713698387145996
0.324816176470588	0.713866233825684
0.325367647058824	0.714049339294434
0.325919117647059	0.714740753173828
0.326470588235294	0.714920997619629
0.327022058823529	0.715066909790039
0.327573529411765	0.715280532836914
0.328125	0.71544075012207
0.328676470588235	0.71561336517334
0.329227941176471	0.715777397155762
0.329779411764706	0.71861457824707
0.330330882352941	0.718747138977051
0.330882352941176	0.718926429748535
0.331433823529412	0.719073295593262
0.331985294117647	0.71926212310791
0.332536764705882	0.719441413879395
0.333088235294118	0.719611167907715
0.333639705882353	0.720478057861328
0.334191176470588	0.720634460449219
0.334742647058824	0.720803260803223
0.335294117647059	0.72098445892334
0.335845588235294	0.721144676208496
0.336397058823529	0.721314430236816
0.336948529411765	0.721493721008301
0.3375	0.72264575958252
0.338051470588235	0.722801208496094
0.338602941176471	0.722990989685059
0.339154411764706	0.723146438598633
0.339705882352941	0.72332763671875
0.340257352941176	0.72348690032959
0.340808823529412	0.723687171936035
0.341360294117647	0.724127769470215
0.341911764705882	0.724308013916016
0.342463235294118	0.724496841430664
0.343014705882353	0.724663734436035
0.343566176470588	0.724834442138672
0.344117647058824	0.725004196166992
0.344669117647059	0.725180625915527
0.345220588235294	0.727824211120605
0.345772058823529	0.727964401245117
0.346323529411765	0.728139877319336
0.346875	0.728276252746582
0.347426470588235	0.728440284729004
0.347977941176471	0.728584289550781
0.348529411764706	0.728775978088379
0.349080882352941	0.729504585266113
0.349632352941176	0.729670524597168
0.350183823529412	0.729820251464844
0.350735294117647	0.729988098144531
0.351286764705882	0.730158805847168
0.351838235294118	0.730321884155273
0.352389705882353	0.730484008789062
0.352941176470588	0.730644226074219
0.353492647058824	0.731858253479004
0.354044117647059	0.732026100158691
0.354595588235294	0.732166290283203
0.355147058823529	0.732315063476562
0.355698529411765	0.732473373413086
0.35625	0.732654571533203
0.356801470588235	0.732800483703613
0.357352941176471	0.733294486999512
0.357904411764706	0.73343563079834
0.358455882352941	0.733588218688965
0.359007352941176	0.733765602111816
0.359558823529412	0.733931541442871
0.360110294117647	0.734107971191406
0.360661764705882	0.734258651733398
0.361213235294118	0.735486030578613
0.361764705882353	0.735649108886719
0.362316176470588	0.735807418823242
0.362867647058824	0.735980033874512
0.363419117647059	0.736103057861328
0.363970588235294	0.736272811889648
0.364522058823529	0.736405372619629
0.365073529411765	0.736910820007324
0.365625	0.737051963806152
0.366176470588235	0.737237930297852
0.366727941176471	0.737387657165527
0.367279411764706	0.737545013427734
0.367830882352941	0.737705230712891
0.368382352941176	0.737872123718262
0.368933823529412	0.738527297973633
0.369485294117647	0.738680839538574
0.370036764705882	0.738811492919922
0.370588235294118	0.738970756530762
0.371139705882353	0.739110946655273
0.371691176470588	0.739272117614746
0.372242647058824	0.739421844482422
0.372794117647059	0.739795684814453
0.373345588235294	0.739941596984863
0.373897058823529	0.740123748779297
0.374448529411765	0.740277290344238
0.375	0.740482330322266
0.375551470588235	0.740626335144043
0.376102941176471	0.740779876708984
0.376654411764706	0.745997428894043
0.377205882352941	0.746163368225098
0.377757352941176	0.746323585510254
0.378308823529412	0.746475219726562
0.378860294117647	0.74662971496582
0.379411764705882	0.746790885925293
0.379963235294118	0.746952056884766
0.380514705882353	0.748032569885254
0.381066176470588	0.748162269592285
0.381617647058824	0.748346328735352
0.382169117647059	0.748488426208496
0.382720588235294	0.74866771697998
0.383272058823529	0.748811721801758
0.383823529411765	0.748991012573242
0.384375	0.750880241394043
0.384926470588235	0.751036643981934
0.385477941176471	0.751173973083496
0.386029411764706	0.751309394836426
0.386580882352941	0.751465797424316
0.387132352941176	0.751626014709473
0.387683823529412	0.751766204833984
0.388235294117647	0.751907348632812
0.388786764705882	0.752596855163574
0.389338235294118	0.752769470214844
0.389889705882353	0.752911567687988
0.390441176470588	0.753067016601562
0.390992647058824	0.75319766998291
0.391544117647059	0.753375053405762
0.392095588235294	0.753520011901855
0.392647058823529	0.755854606628418
0.393198529411765	0.756001472473145
0.39375	0.75614070892334
0.394301470588235	0.756290435791016
0.394852941176471	0.756439208984375
0.395404411764706	0.756600379943848
0.395955882352941	0.756729125976562
0.396507352941176	0.757372856140137
0.397058823529412	0.757514953613281
0.397610294117647	0.757662773132324
0.398161764705882	0.757835388183594
0.398713235294118	0.757977485656738
0.399264705882353	0.758171081542969
0.399816176470588	0.758306503295898
0.400367647058824	0.759431838989258
0.400919117647059	0.759542465209961
0.401470588235294	0.75969123840332
0.402022058823529	0.759814262390137
0.402573529411765	0.759971618652344
0.403125	0.760116577148438
0.403676470588235	0.760257720947266
0.404227941176471	0.760744094848633
0.404779411764706	0.76087760925293
0.405330882352941	0.761025428771973
0.405882352941176	0.761171340942383
0.406433823529412	0.761327743530273
0.406985294117647	0.761491775512695
0.407536764705882	0.761613845825195
0.408088235294118	0.764371871948242
0.408639705882353	0.764512062072754
0.409191176470588	0.7646484375
0.409742647058824	0.764762878417969
0.410294117647059	0.764907836914062
0.410845588235294	0.765058517456055
0.411397058823529	0.765224456787109
0.411948529411765	0.765867233276367
0.4125	0.766008377075195
0.413051470588235	0.766160011291504
0.413602941176471	0.766289710998535
0.414154411764706	0.766427040100098
0.414705882352941	0.766571998596191
0.415257352941176	0.766709327697754
0.415808823529412	0.767754554748535
0.416360294117647	0.767888069152832
0.416911764705882	0.768028259277344
0.417463235294118	0.768150329589844
0.418014705882353	0.768307685852051
0.418566176470588	0.768433570861816
0.419117647058824	0.768582344055176
0.419669117647059	0.76909065246582
0.420220588235294	0.76923942565918
0.420772058823529	0.769369125366211
0.421323529411765	0.769505500793457
0.421875	0.769664764404297
0.422426470588235	0.769789695739746
0.422977941176471	0.769947052001953
0.423529411764706	0.770071983337402
0.424080882352941	0.771260261535645
0.424632352941176	0.77143383026123
0.425183823529412	0.771570205688477
0.425735294117647	0.771708488464355
0.426286764705882	0.771839141845703
0.426838235294118	0.772006034851074
0.427389705882353	0.772130012512207
0.427941176470588	0.772530555725098
0.428492647058824	0.772655487060547
0.429044117647059	0.772818565368652
0.429595588235294	0.772971153259277
0.430147058823529	0.773092269897461
0.430698529411765	0.773236274719238
0.43125	0.773360252380371
0.431801470588235	0.773950576782227
0.432352941176471	0.774096488952637
0.432904411764706	0.774238586425781
0.433455882352941	0.774387359619141
0.434007352941176	0.774521827697754
0.434558823529412	0.774670600891113
0.435110294117647	0.774796485900879
0.435661764705882	0.775107383728027
0.436213235294118	0.775224685668945
0.436764705882353	0.775378227233887
0.437316176470588	0.7755126953125
0.437867647058824	0.775654792785645
0.438419117647059	0.775809288024902
0.438970588235294	0.77597713470459
0.439522058823529	0.778260231018066
0.440073529411765	0.778396606445312
0.440625	0.778547286987305
0.441176470588235	0.778681755065918
0.441727941176471	0.778826713562012
0.442279411764706	0.778972625732422
0.442830882352941	0.779090881347656
0.443382352941176	0.779644012451172
0.443933823529412	0.779772758483887
0.444485294117647	0.779914855957031
0.445036764705882	0.780025482177734
0.445588235294118	0.780153274536133
0.446139705882353	0.780289649963379
0.446691176470588	0.780434608459473
0.447242647058824	0.781316757202148
0.447794117647059	0.781442642211914
0.448345588235294	0.781583786010742
0.448897058823529	0.781711578369141
0.449448529411765	0.781826019287109
0.45	0.781954765319824
0.450551470588235	0.782078742980957
0.451102941176471	0.782456398010254
0.451654411764706	0.782584190368652
0.452205882352941	0.782733917236328
0.452757352941176	0.782846450805664
0.453308823529412	0.783001899719238
0.453860294117647	0.783126831054688
0.454411764705882	0.783300399780273
0.454963235294118	0.784404754638672
0.455514705882353	0.784563064575195
0.456066176470588	0.784702301025391
0.456617647058824	0.784832954406738
0.457169117647059	0.784960746765137
0.457720588235294	0.785094261169434
0.458272058823529	0.785225868225098
0.458823529411765	0.785367965698242
0.459375	0.785762786865234
0.459926470588235	0.785895347595215
0.460477941176471	0.786022186279297
0.461029411764706	0.78615665435791
0.461580882352941	0.786270141601562
0.462132352941176	0.786411285400391
0.462683823529412	0.786533355712891
0.463235294117647	0.787080764770508
0.463786764705882	0.787192344665527
0.464338235294118	0.787347793579102
0.464889705882353	0.787482261657715
0.465441176470588	0.787612915039062
0.465992647058824	0.787737846374512
0.466544117647059	0.787863731384277
0.467095588235294	0.78819751739502
0.467647058823529	0.788345336914062
0.468198529411765	0.788470268249512
0.46875	0.788614273071289
0.469301470588235	0.788739204406738
0.469852941176471	0.78889274597168
0.470404411764706	0.789003372192383
0.470955882352941	0.790155410766602
0.471507352941176	0.790275573730469
0.472058823529412	0.790409088134766
0.472610294117647	0.790526390075684
0.473161764705882	0.790671348571777
0.473713235294118	0.790794372558594
0.474264705882353	0.790904998779297
0.474816176470588	0.791272163391113
0.475367647058824	0.791390419006348
0.475919117647059	0.791507720947266
0.476470588235294	0.791638374328613
0.477022058823529	0.79173755645752
0.477573529411765	0.791866302490234
0.478125	0.791993141174316
0.478676470588235	0.792545318603516
0.479227941176471	0.792645454406738
0.479779411764706	0.792759895324707
0.480330882352941	0.792874336242676
0.480882352941176	0.793015480041504
0.481433823529412	0.793127059936523
0.481985294117647	0.793258666992188
0.482536764705882	0.793561935424805
0.483088235294118	0.793685913085938
0.483639705882353	0.793824195861816
0.484191176470588	0.793953895568848
0.484742647058824	0.79407787322998
0.485294117647059	0.794224739074707
0.485845588235294	0.794342041015625
0.486397058823529	0.794986724853516
0.486948529411765	0.795098304748535
0.4875	0.795226097106934
0.488051470588235	0.795324325561523
0.488602941176471	0.795465469360352
0.489154411764706	0.795571327209473
0.489705882352941	0.795737266540527
0.490257352941176	0.796017646789551
0.490808823529412	0.796149253845215
0.491360294117647	0.796291351318359
0.491911764705882	0.796407699584961
0.492463235294118	0.796525955200195
0.493014705882353	0.796656608581543
0.493566176470588	0.796786308288574
0.494117647058824	0.796924591064453
0.494669117647059	0.797289848327637
0.495220588235294	0.797429084777832
0.495772058823529	0.797560691833496
0.496323529411765	0.797699928283691
0.496875	0.797809600830078
0.497426470588235	0.797924041748047
0.497977941176471	0.798027038574219
0.498529411764706	0.798307418823242
0.499080882352941	0.798427581787109
0.499632352941176	0.798547744750977
0.500183823529412	0.798670768737793
0.500735294117647	0.798789978027344
0.501286764705882	0.798932075500488
0.501838235294118	0.799055099487305
0.502389705882353	0.82941722869873
0.502941176470588	0.82951831817627
0.503492647058824	0.829642295837402
0.504044117647059	0.82976245880127
0.504595588235294	0.829866409301758
0.505147058823529	0.82999324798584
0.505698529411765	0.830103874206543
0.50625	0.83248233795166
0.506801470588235	0.832572937011719
0.507414215686275	0.832696914672852
0.50796568627451	0.832830429077148
0.508517156862745	0.832942962646484
0.50906862745098	0.833046913146973
0.509620098039216	0.833148002624512
0.510171568627451	0.838025093078613
0.510723039215686	0.838113784790039
0.511274509803922	0.838236808776855
0.511825980392157	0.838335990905762
0.512377450980392	0.838443756103516
0.512928921568627	0.838552474975586
0.513480392156863	0.838686943054199
0.514031862745098	0.839643478393555
0.514583333333333	0.839755058288574
0.515134803921569	0.839841842651367
0.515686274509804	0.839944839477539
0.516237745098039	0.840052604675293
0.516789215686275	0.840163230895996
0.51734068627451	0.84027099609375
0.517892156862745	0.847132682800293
0.51844362745098	0.847216606140137
0.518995098039216	0.84731388092041
0.519546568627451	0.847409248352051
0.520098039215686	0.847517013549805
0.520649509803922	0.847625732421875
0.521200980392157	0.847740173339844
0.521752450980392	0.849028587341309
0.522303921568627	0.849125862121582
0.522855392156863	0.849227905273438
0.523406862745098	0.849333763122559
0.523958333333333	0.849432945251465
0.524509803921569	0.849543571472168
0.525061274509804	0.84964656829834
0.525612745098039	0.851332664489746
0.526164215686274	0.851413726806641
0.52671568627451	0.85151195526123
0.527267156862745	0.851606369018555
0.52781862745098	0.851734161376953
0.528370098039216	0.85181999206543
0.528921568627451	0.85194206237793
0.529473039215686	0.85246753692627
0.530024509803922	0.852570533752441
0.530575980392157	0.85267162322998
0.531127450980392	0.852766990661621
0.531678921568628	0.852874755859375
0.532230392156863	0.852981567382812
0.532781862745098	0.853085517883301
0.533333333333333	0.853177070617676
0.533884803921569	0.861597061157227
0.534436274509804	0.861692428588867
0.534987745098039	0.861764907836914
0.535539215686274	0.861863136291504
0.53609068627451	0.861961364746094
0.536642156862745	0.86205005645752
0.53719362745098	0.862133979797363
0.537745098039216	0.863531112670898
0.538296568627451	0.863628387451172
0.538848039215686	0.863737106323242
0.539399509803922	0.863821029663086
0.539950980392157	0.86391544342041
0.540502450980392	0.86400318145752
0.541053921568627	0.864105224609375
0.541605392156863	0.866477012634277
0.542156862745098	0.866569519042969
0.542708333333333	0.866652488708496
0.543259803921569	0.86673641204834
0.543811274509804	0.866828918457031
0.544362745098039	0.866931915283203
0.544914215686275	0.867025375366211
0.54546568627451	0.867698669433594
0.546017156862745	0.867788314819336
0.54656862745098	0.86789608001709
0.547120098039216	0.867982864379883
0.547671568627451	0.868094444274902
0.548223039215686	0.868170738220215
0.548774509803922	0.868268013000488
0.549325980392157	0.87043285369873
0.549877450980392	0.870516777038574
0.550428921568627	0.870595932006836
0.550980392156863	0.870682716369629
0.551531862745098	0.870747566223145
0.552083333333333	0.870858192443848
0.552634803921569	0.870932579040527
0.553186274509804	0.871524810791016
0.553737745098039	0.871607780456543
0.554289215686275	0.8717041015625
0.55484068627451	0.871795654296875
0.555392156862745	0.871909141540527
0.55594362745098	0.872011184692383
0.556495098039216	0.872110366821289
0.557046568627451	0.872984886169434
0.557598039215686	0.873056411743164
0.558149509803922	0.873142242431641
0.558700980392157	0.873234748840332
0.559252450980392	0.873324394226074
0.559803921568627	0.873410224914551
0.560355392156863	0.873495101928711
0.560906862745098	0.873872756958008
0.561458333333333	0.873947143554688
0.562009803921569	0.874040603637695
0.562561274509804	0.87412166595459
0.563112745098039	0.874200820922852
0.563664215686275	0.87429141998291
0.56421568627451	0.874394416809082
0.564767156862745	0.883569717407227
0.56531862745098	0.883640289306641
0.565870098039216	0.883707046508789
0.566421568627451	0.883773803710938
0.566973039215686	0.88385009765625
0.567524509803922	0.883918762207031
0.568075980392157	0.883993148803711
0.568627450980392	0.88408374786377
0.569178921568627	0.885369300842285
0.569730392156863	0.885451316833496
0.570281862745098	0.885538101196289
0.570833333333333	0.88560962677002
0.571384803921569	0.885682106018066
0.571936274509804	0.885759353637695
0.572487745098039	0.885821342468262
0.573039215686274	0.888303756713867
0.57359068627451	0.888363838195801
0.574142156862745	0.888443946838379
0.57469362745098	0.888522148132324
0.575245098039216	0.88858699798584
0.575796568627451	0.888659477233887
0.576348039215686	0.88873291015625
0.576899509803922	0.889363288879395
0.577450980392157	0.889461517333984
0.578002450980392	0.889523506164551
0.578553921568628	0.889607429504395
0.579105392156863	0.889684677124023
0.579656862745098	0.889767646789551
0.580208333333333	0.889843940734863
0.580759803921569	0.892723083496094
0.581311274509804	0.892780303955078
0.581862745098039	0.892858505249023
0.582414215686274	0.892930030822754
0.58296568627451	0.893010139465332
0.583517156862745	0.893087387084961
0.58406862745098	0.893157005310059
0.584620098039216	0.893924713134766
0.585171568627451	0.893999099731445
0.585723039215686	0.894065856933594
0.586274509803922	0.894146919250488
0.586825980392157	0.89422607421875
0.587377450980392	0.894317626953125
0.587928921568627	0.894378662109375
0.588480392156863	0.895492553710938
0.589031862745098	0.895560264587402
0.589583333333333	0.895641326904297
0.590134803921569	0.895716667175293
0.590686274509804	0.895793914794922
0.591237745098039	0.895854949951172
0.591789215686275	0.895942687988281
0.59234068627451	0.896353721618652
0.592892156862745	0.896435737609863
0.59344362745098	0.896516799926758
0.593995098039216	0.896603584289551
0.594546568627451	0.896662712097168
0.595098039215686	0.896759033203125
0.595649509803922	0.896822929382324
0.596200980392157	0.899267196655273
0.596752450980392	0.89934253692627
0.597303921568627	0.899409294128418
0.597855392156863	0.899455070495605
0.598406862745098	0.899526596069336
0.598958333333333	0.899593353271484
0.599509803921569	0.899651527404785
0.600061274509804	0.900304794311523
0.600612745098039	0.900384902954102
0.601164215686275	0.900446891784668
0.60171568627451	0.900508880615234
0.602328431372549	0.900578498840332
0.602879901960784	0.900659561157227
0.60343137254902	0.900732040405273
0.603982843137255	0.901850700378418
0.60453431372549	0.90192985534668
0.605085784313726	0.901991844177246
0.605637254901961	0.902069091796875
0.606188725490196	0.902132987976074
0.606740196078431	0.902212142944336
0.607291666666667	0.902265548706055
0.607843137254902	0.902326583862305
0.608394607843137	0.902714729309082
0.60906862745098	0.902790069580078
0.609620098039216	0.902863502502441
0.610171568627451	0.902946472167969
0.610723039215686	0.903007507324219
0.611274509803922	0.903084754943848
0.611825980392157	0.904193878173828
0.612377450980392	0.904255867004395
0.612928921568627	0.904317855834961
0.613480392156863	0.904375076293945
0.614031862745098	0.904430389404297
0.614583333333333	0.90449047088623
0.615134803921569	0.904547691345215
0.615686274509804	0.904616355895996
0.616237745098039	0.90500545501709
0.616789215686275	0.905070304870605
0.61734068627451	0.905137062072754
0.617892156862745	0.905207633972168
0.61844362745098	0.905271530151367
0.61905637254902	0.905339241027832
0.619607843137255	0.905404090881348
0.62015931372549	0.905950546264648
0.620710784313726	0.90602970123291
0.621262254901961	0.90609073638916
0.621875	0.906155586242676
0.622426470588235	0.906222343444824
0.622977941176471	0.906285285949707
0.623529411764706	0.906352043151855
0.624080882352941	0.906593322753906
0.624632352941176	0.906680107116699
0.625183823529412	0.906747817993164
0.625735294117647	0.906815528869629
0.626286764705882	0.906869888305664
0.626838235294118	0.906927108764648
0.627389705882353	0.906990051269531
0.627941176470588	0.91497802734375
0.628492647058824	0.91502857208252
0.629044117647059	0.915085792541504
0.629595588235294	0.915143013000488
0.630147058823529	0.915201187133789
0.630698529411765	0.915254592895508
0.63125	0.915306091308594
0.631801470588235	0.916502952575684
0.632352941176471	0.916550636291504
0.632904411764706	0.916603088378906
0.633455882352941	0.916671752929688
0.634007352941176	0.916721343994141
0.634558823529412	0.916777610778809
0.635110294117647	0.916831016540527
0.635661764705882	0.918943405151367
0.636274509803922	0.919013977050781
0.636825980392157	0.919057846069336
0.637438725490196	0.919114112854004
0.637990196078431	0.919175148010254
0.638541666666667	0.919233322143555
0.639093137254902	0.91930103302002
0.639644607843137	0.919912338256836
0.640196078431372	0.919974327087402
0.640747549019608	0.92003345489502
0.641299019607843	0.920106887817383
0.641850490196078	0.920169830322266
0.642524509803922	0.92022705078125
0.643075980392157	0.9202880859375
0.643627450980392	0.923171997070312
0.644240196078431	0.923230171203613
0.644791666666667	0.923286437988281
0.645343137254902	0.923342704772949
0.645955882352941	0.923398017883301
0.646507352941176	0.923444747924805
0.647058823529412	0.923500061035156
0.647610294117647	0.924262046813965
0.648161764705882	0.924334526062012
0.648713235294118	0.924373626708984
0.649264705882353	0.924442291259766
0.649816176470588	0.924491882324219
0.650367647058824	0.924561500549316
0.650919117647059	0.924607276916504
0.651531862745098	0.925601959228516
0.652083333333333	0.925657272338867
0.652634803921569	0.925722122192383
0.653186274509804	0.925784111022949
0.653737745098039	0.92583179473877
0.654350490196078	0.925891876220703
0.654901960784314	0.925948143005371
0.655453431372549	0.926319122314453
0.656004901960784	0.926369667053223
0.65655637254902	0.926416397094727
0.657107843137255	0.926481246948242
0.65765931372549	0.926532745361328
0.658210784313725	0.926587104797363
0.658762254901961	0.926636695861816
0.659313725490196	0.929782867431641
0.659865196078431	0.92982292175293
0.660477941176471	0.929867744445801
0.661029411764706	0.92991828918457
0.661580882352941	0.929962158203125
0.662132352941176	0.930013656616211
0.662683823529412	0.930056571960449
0.663235294117647	0.930849075317383
0.663786764705882	0.930885314941406
0.664399509803922	0.930924415588379
0.664950980392157	0.930972099304199
0.665502450980392	0.931012153625488
0.666115196078431	0.931065559387207
0.666666666666667	0.931109428405762
0.667218137254902	0.932404518127441
0.667830882352941	0.932460784912109
0.668382352941176	0.932511329650879
0.668933823529412	0.932562828063965
0.669546568627451	0.932609558105469
0.670098039215686	0.932662963867188
0.670649509803922	0.933039665222168
0.671200980392157	0.933093070983887
0.671752450980392	0.933126449584961
0.672303921568628	0.933174133300781
0.672855392156863	0.933220863342285
0.673406862745098	0.933270454406738
0.673958333333333	0.933323860168457
0.674509803921569	0.933364868164062
0.675061274509804	0.934676170349121
0.675674019607843	0.93472957611084
0.676225490196078	0.934774398803711
0.676776960784314	0.934815406799316
0.677328431372549	0.934852600097656
0.677879901960784	0.934896469116211
0.67843137254902	0.934945106506348
0.679044117647059	0.935381889343262
0.679656862745098	0.935423851013184
0.680208333333333	0.935473442077637
0.680821078431373	0.935519218444824
0.681372549019608	0.935569763183594
0.681924019607843	0.935613632202148
0.682475490196078	0.936182975769043
0.683026960784314	0.936223983764648
0.683639705882353	0.936266899108887
0.684191176470588	0.936309814453125
0.684742647058823	0.936349868774414
0.685294117647059	0.936402320861816
0.685845588235294	0.93643856048584
0.686397058823529	0.936692237854004
0.686948529411765	0.93673038482666
0.6875	0.93678092956543
0.688051470588235	0.936819076538086
0.688602941176471	0.936870574951172
0.689154411764706	0.936922073364258
0.689705882352941	0.936964988708496
0.69031862745098	0.939620018005371
0.69093137254902	0.939662933349609
0.691482843137255	0.939697265625
0.69203431372549	0.939746856689453
0.692585784313726	0.939781188964844
0.693137254901961	0.939831733703613
0.693688725490196	0.939868927001953
0.694301470588235	0.940545082092285
0.694914215686275	0.940585136413574
0.695526960784314	0.940625190734863
0.696078431372549	0.940666198730469
0.696629901960784	0.94069766998291
0.697242647058824	0.94074535369873
0.697855392156863	0.940788269042969
0.698406862745098	0.941830635070801
0.699019607843137	0.941872596740723
0.699632352941176	0.941920280456543
0.700183823529412	0.941956520080566
0.700735294117647	0.941991806030273
0.701286764705882	0.942026138305664
0.701838235294118	0.942071914672852
0.702389705882353	0.942487716674805
0.702941176470588	0.942534446716309
0.703492647058824	0.942571640014648
0.704044117647059	0.942617416381836
0.704595588235294	0.942656517028809
0.705147058823529	0.942700386047363
0.705759803921569	0.942745208740234
0.706311274509804	0.944197654724121
0.706862745098039	0.94423770904541
0.707475490196078	0.944270133972168
0.708026960784314	0.944307327270508
0.708578431372549	0.944347381591797
0.709129901960784	0.944384574890137
0.709803921568627	0.944433212280273
0.710477941176471	0.944807052612305
0.711151960784314	0.944843292236328
0.711703431372549	0.944879531860352
0.712254901960784	0.94492244720459
0.71280637254902	0.944958686828613
0.713357843137255	0.945009231567383
0.71390931372549	0.945572853088379
0.714460784313726	0.945614814758301
0.715073529411765	0.945648193359375
0.715686274509804	0.945685386657715
0.716237745098039	0.945722579956055
0.716850490196078	0.945773124694824
0.717401960784314	0.945806503295898
0.717953431372549	0.946038246154785
0.718566176470588	0.946075439453125
0.719178921568628	0.946110725402832
0.719730392156863	0.946152687072754
0.720343137254902	0.946199417114258
0.720955882352941	0.94623851776123
0.721507352941177	0.946269989013672
0.722120098039216	0.947590827941895
0.722732843137255	0.947625160217285
0.72328431372549	0.947662353515625
0.723835784313726	0.947693824768066
0.724448529411765	0.947733879089355
0.725	0.947771072387695
0.725551470588235	0.948131561279297
0.726286764705882	0.948169708251953
0.726838235294118	0.948204040527344
0.727450980392157	0.9482421875
0.728002450980392	0.948271751403809
0.728737745098039	0.948310852050781
0.729411764705882	0.948360443115234
0.729963235294118	0.948938369750977
0.730575980392157	0.948967933654785
0.731127450980392	0.949009895324707
0.731801470588235	0.949042320251465
0.732352941176471	0.949089050292969
0.732904411764706	0.949116706848145
0.733455882352941	0.949359893798828
0.734129901960784	0.949385643005371
0.734742647058824	0.949418067932129
0.735416666666667	0.949462890625
0.736029411764706	0.94948673248291
0.736580882352941	0.949521064758301
0.73719362745098	0.949556350708008
0.737745098039216	0.950214385986328
0.738296568627451	0.950251579284668
0.73890931372549	0.95028018951416
0.739460784313726	0.950312614440918
0.740012254901961	0.950340270996094
0.740625	0.950369834899902
0.741176470588235	0.950412750244141
0.741789215686275	0.950637817382812
0.74234068627451	0.950666427612305
0.742953431372549	0.950691223144531
0.743504901960784	0.950726509094238
0.744178921568627	0.950758934020996
0.744730392156863	0.950804710388184
0.745404411764706	0.951160430908203
0.745955882352941	0.951191902160645
0.746691176470588	0.951238632202148
0.747242647058823	0.951273918151855
0.747977941176471	0.95130729675293
0.748529411764706	0.951340675354004
0.749080882352941	0.951530456542969
0.749632352941176	0.951567649841309
0.750183823529412	0.95161247253418
0.750735294117647	0.951658248901367
0.751286764705882	0.951694488525391
0.751838235294118	0.951724052429199
0.752389705882353	0.951752662658691
0.753063725490196	0.956785202026367
0.753615196078431	0.956812858581543
0.754166666666667	0.956839561462402
0.75484068627451	0.956864356994629
0.755392156862745	0.956889152526855
0.756066176470588	0.956918716430664
0.756678921568627	0.956949234008789
0.757352941176471	0.95798397064209
0.757904411764706	0.958010673522949
0.758517156862745	0.958041191101074
0.75906862745098	0.958063125610352
0.759620098039216	0.958087921142578
0.760294117647059	0.95811939239502
0.760845588235294	0.959752082824707
0.761458333333333	0.959771156311035
0.762009803921569	0.959797859191895
0.762561274509804	0.959823608398438
0.763174019607843	0.959851264953613
0.763725490196078	0.959880828857422
0.764399509803922	0.95991039276123
0.764950980392157	0.960418701171875
0.765502450980392	0.96043872833252
0.766115196078431	0.960470199584961
0.766727941176471	0.960498809814453
0.76734068627451	0.960524559020996
0.767953431372549	0.960556983947754
0.768627450980392	0.960579872131348
0.769178921568627	0.962776184082031
0.769791666666667	0.962800979614258
0.770343137254902	0.962824821472168
0.770894607843137	0.962849617004395
0.771446078431373	0.962871551513672
0.771997549019608	0.962892532348633
0.772549019607843	0.962923049926758
0.773223039215686	0.963536262512207
0.773897058823529	0.963557243347168
0.774632352941176	0.963582038879395
0.775183823529412	0.963605880737305
0.775796568627451	0.963632583618164
0.776348039215686	0.963661193847656
0.777022058823529	0.964626312255859
0.77781862745098	0.964657783508301
0.778492647058823	0.964687347412109
0.779105392156863	0.964719772338867
0.779656862745098	0.964749336242676
0.780330882352941	0.964776992797852
0.78094362745098	0.965128898620605
0.78155637254902	0.965164184570312
0.782291666666667	0.965192794799805
0.782843137254902	0.965219497680664
0.783455882352941	0.965251922607422
0.784007352941177	0.96528148651123
0.784803921568627	0.967938423156738
0.785416666666667	0.967959403991699
0.786029411764706	0.967979431152344
0.786642156862745	0.968002319335938
0.787254901960784	0.96802806854248
0.787928921568627	0.968049049377441
0.788541666666667	0.968621253967285
0.789154411764706	0.968642234802246
0.789889705882353	0.968662261962891
0.790441176470588	0.968692779541016
0.790992647058824	0.968718528747559
0.791605392156863	0.968748092651367
0.79234068627451	0.969677925109863
0.792953431372549	0.969690322875977
0.793566176470588	0.96971321105957
0.794178921568627	0.969732284545898
0.794730392156863	0.96975040435791
0.795404411764706	0.969769477844238
0.795955882352941	0.96979808807373
0.79656862745098	0.970192909240723
0.79718137254902	0.970211982727051
0.797732843137255	0.970232963562012
0.798345588235294	0.970255851745605
0.798958333333333	0.97027587890625
0.79969362745098	0.97029972076416
0.80030637254902	0.971525192260742
0.801041666666667	0.971548080444336
0.801654411764706	0.971570014953613
0.802267156862745	0.97159481048584
0.803002450980392	0.971610069274902
0.803737745098039	0.971632957458496
0.80453431372549	0.97197437286377
0.805208333333333	0.971993446350098
0.806004901960784	0.972023963928223
0.806740196078431	0.972047805786133
0.807536764705882	0.972073554992676
0.808149509803922	0.972638130187988
0.808884803921569	0.972663879394531
0.809558823529412	0.972678184509277
0.810232843137255	0.972700119018555
0.811029411764706	0.972724914550781
0.811703431372549	0.972740173339844
0.812254901960784	0.972980499267578
0.812990196078431	0.973011016845703
0.813602941176471	0.973030090332031
0.81421568627451	0.973053932189941
0.814767156862745	0.973073959350586
0.815379901960784	0.973091125488281
0.816115196078431	0.975956916809082
0.816911764705882	0.97597599029541
0.817585784313726	0.975992202758789
0.81844362745098	0.976005554199219
0.818995098039216	0.976021766662598
0.819546568627451	0.976036071777344
0.820098039215686	0.976661682128906
0.820772058823529	0.976682662963867
0.821384803921569	0.976703643798828
0.82218137254902	0.976722717285156
0.822977941176471	0.976742744445801
0.823529411764706	0.976766586303711
0.824387254901961	0.977697372436523
0.825061274509804	0.977716445922852
0.825796568627451	0.97773265838623
0.826531862745098	0.977752685546875
0.827267156862745	0.97777271270752
0.828063725490196	0.978184700012207
0.828676470588235	0.978203773498535
0.82953431372549	0.978225708007812
0.830208333333333	0.978240013122559
0.831066176470588	0.978264808654785
0.831801470588235	0.979516983032227
0.832475490196078	0.979537010192871
0.833210784313726	0.979552268981934
0.834129901960784	0.979570388793945
0.834926470588235	0.979592323303223
0.835600490196078	0.979987144470215
0.836397058823529	0.980002403259277
0.837132352941176	0.980018615722656
0.838174019607843	0.980037689208984
0.838786764705882	0.980058670043945
0.839399509803922	0.980627059936523
0.840257352941176	0.980642318725586
0.840992647058823	0.980657577514648
0.841666666666667	0.980686187744141
0.842585784313725	0.98070240020752
0.843259803921569	0.980912208557129
0.843933823529412	0.980929374694824
0.844669117647059	0.980952262878418
0.845404411764706	0.980969429016113
0.846200980392157	0.980988502502441
0.846936274509804	0.981006622314453
0.847794117647059	0.982295036315918
0.84859068627451	0.982309341430664
0.849448529411765	0.982324600219727
0.85030637254902	0.982340812683105
0.851041666666667	0.982686042785645
0.85171568627451	0.982700347900391
0.852389705882353	0.982714653015137
0.853553921568627	0.982728004455566
0.854718137254902	0.982746124267578
0.855453431372549	0.98326301574707
0.856311274509804	0.983275413513184
0.857475490196078	0.983297348022461
0.858210784313725	0.983311653137207
0.858884803921569	0.983587265014648
0.859620098039216	0.983598709106445
0.860845588235294	0.983614921569824
0.861519607843137	0.983626365661621
0.86219362745098	0.983642578125
0.863051470588235	0.984267234802246
0.864093137254902	0.984279632568359
0.865134803921569	0.984295845031738
0.86593137254902	0.984308242797852
0.866666666666667	0.984329223632812
0.867401960784314	0.984540939331055
0.868075980392157	0.984555244445801
0.869301470588235	0.984569549560547
0.870220588235294	0.984583854675293
0.870894607843137	0.98492431640625
0.871752450980392	0.984942436218262
0.873039215686275	0.984963417053223
0.874019607843137	0.984978675842285
0.87469362745098	0.985116958618164
0.875551470588235	0.985137939453125
0.876531862745098	0.985156059265137
0.877389705882353	0.985172271728516
0.878247549019608	0.985186576843262
0.879473039215686	0.987309455871582
0.880392156862745	0.987320899963379
0.881127450980392	0.987333297729492
0.881801470588235	0.987345695495605
0.882904411764706	0.987758636474609
0.884191176470588	0.987772941589355
0.884987745098039	0.987786293029785
0.885968137254902	0.987802505493164
0.887316176470588	0.98856258392334
0.888357843137255	0.988572120666504
0.889276960784314	0.988581657409668
0.890196078431372	0.988595008850098
0.890992647058824	0.988900184631348
0.892524509803922	0.988916397094727
0.893504901960784	0.98892879486084
0.894730392156863	0.989986419677734
0.895894607843137	0.989995956420898
0.897671568627451	0.990010261535645
0.899142156862745	0.990296363830566
0.899938725490196	0.99030876159668
0.90140931372549	0.990318298339844
0.902512254901961	0.990776062011719
0.903860294117647	0.990786552429199
0.904656862745098	0.990797996520996
0.905821078431372	0.990809440612793
0.907291666666667	0.991065979003906
0.908088235294118	0.99107837677002
0.908946078431373	0.9910888671875
0.909865196078431	0.992334365844727
0.911825980392157	0.99236011505127
0.91280637254902	0.992369651794434
0.914460784313725	0.992637634277344
0.916360294117647	0.992647171020508
0.917892156862745	0.993133544921875
0.91905637254902	0.993144035339355
0.921446078431372	0.99315357208252
0.923835784313725	0.993374824523926
0.925245098039216	0.99338436126709
0.926654411764706	0.993968963623047
0.928860294117647	0.993980407714844
0.932291666666667	0.994154930114746
0.933762254901961	0.994505882263184
0.936703431372549	0.99451732635498
0.93890931372549	0.994678497314453
0.941115196078431	0.994693756103516
0.94344362745098	0.995854377746582
0.946936274509804	0.996112823486328
0.948835784313726	0.996121406555176
0.952941176470588	0.996541023254395
0.960845588235294	0.997463226318359
0.968504901960784	0.997776985168457
0.975980392156863	0.998562812805176
1	0.999866485595703


==> results/CDF_12_6.dat <==
x	y
0	0
0.000610948191593353	0.19764369726181
0.00122189638318671	0.201065003871918
0.00183284457478006	0.201502680778503
0.00244379276637341	0.210063993930817
0.00305474095796676	0.211227595806122
0.00366568914956012	0.211661577224731
0.00427663734115347	0.225380182266235
0.00488758553274682	0.225814044475555
0.00549853372434018	0.227334260940552
0.00610948191593353	0.229060292243958
0.00672043010752688	0.22949481010437
0.00733137829912024	0.230177938938141
0.00794232649071359	0.247423052787781
0.00855327468230694	0.247836410999298
0.00916422287390029	0.249426960945129
0.00977517106549365	0.249849081039429
0.010386119257087	0.252529144287109
0.0109970674486804	0.253286898136139
0.0116080156402737	0.253718495368958
0.0122189638318671	0.255885303020477
0.0128299120234604	0.256666302680969
0.0134408602150538	0.257088661193848
0.0140518084066471	0.257937550544739
0.0146627565982405	0.258355855941772
0.0152737047898338	0.258895397186279
0.0158846529814272	0.278422772884369
0.0164956011730205	0.278818368911743
0.0171065493646139	0.280439257621765
0.0177174975562072	0.283515155315399
0.0183284457478006	0.283909916877747
0.0189393939393939	0.284655570983887
0.0195503421309873	0.285063087940216
0.0201612903225806	0.288628876209259
0.020772238514174	0.289497911930084
0.0213831867057673	0.289897799491882
0.0219941348973607	0.290904104709625
0.0226050830889541	0.291456162929535
0.0232160312805474	0.291863024234772
0.0238269794721408	0.294365644454956
0.0244379276637341	0.294762194156647
0.0250488758553275	0.29553633928299
0.0256598240469208	0.296539127826691
0.0262707722385142	0.296944677829742
0.0268817204301075	0.297522664070129
0.0274926686217009	0.29855477809906
0.0281036168132942	0.298959910869598
0.0287145650048876	0.299509584903717
0.0293255131964809	0.299924194812775
0.0299364613880743	0.300528764724731
0.0305474095796676	0.301012754440308
0.031158357771261	0.301428437232971
0.0317693059628543	0.32239830493927
0.0323802541544477	0.324048578739166
0.0329912023460411	0.324428498744965
0.0336021505376344	0.327508687973022
0.0342130987292278	0.327893078327179
0.0348240469208211	0.328618288040161
0.0354349951124145	0.332777142524719
0.0360459433040078	0.333151698112488
0.0366568914956012	0.334040701389313
0.0372678396871945	0.335090577602386
0.0378787878787879	0.335473954677582
0.0384897360703812	0.336029529571533
0.0391006842619746	0.33642053604126
0.0397116324535679	0.340623438358307
0.0403225806451613	0.341504573822021
0.0409335288367546	0.341877162456512
0.041544477028348	0.343130707740784
0.0421554252199413	0.343709468841553
0.0427663734115347	0.344088971614838
0.0433773216031281	0.345283329486847
0.0439882697947214	0.345666944980621
0.0445992179863148	0.346255242824554
0.0452101661779081	0.346904993057251
0.0458211143695015	0.347289025783539
0.0464320625610948	0.34776109457016
0.0470430107526882	0.350530445575714
0.0476539589442815	0.350899636745453
0.0482649071358749	0.351707100868225
0.0488758553274682	0.352076649665833
0.0494868035190616	0.353118419647217
0.0500977517106549	0.353704214096069
0.0507086999022483	0.354079782962799
0.0513196480938416	0.355263113975525
0.051930596285435	0.355854451656342
0.0525415444770283	0.356228947639465
0.0531524926686217	0.356910169124603
0.0537634408602151	0.357286989688873
0.0543743890518084	0.357759773731232
0.0549853372434018	0.358914792537689
0.0555962854349951	0.359290778636932
0.0562072336265885	0.359822571277618
0.0568181818181818	0.360465526580811
0.0574291300097752	0.360831141471863
0.0580400782013685	0.361303389072418
0.0586510263929619	0.361690759658813
0.0592619745845552	0.362357676029205
0.0598729227761486	0.362817406654358
0.0604838709677419	0.363191783428192
0.0610948191593353	0.363690137863159
0.0617057673509286	0.364102303981781
0.062316715542522	0.3644739985466
0.0629276637341153	0.386007130146027
0.0635386119257087	0.386349022388458
0.0641495601173021	0.387874662876129
0.0647605083088954	0.390930533409119
0.0653714565004888	0.391282618045807
0.0659824046920821	0.391979813575745
0.0665933528836755	0.396257102489471
0.0672043010752688	0.396608948707581
0.0678152492668622	0.397482454776764
0.0684261974584555	0.397838473320007
0.0690371456500489	0.39885002374649
0.0696480938416422	0.399375140666962
0.0702590420332356	0.39973908662796
0.0708699902248289	0.40467894077301
0.0714809384164223	0.40557724237442
0.0720918866080156	0.405927956104279
0.072702834799609	0.407234191894531
0.0733137829912024	0.407590866088867
0.0739247311827957	0.408146917819977
0.0745356793743891	0.409358859062195
0.0751466275659824	0.409710288047791
0.0757575757575758	0.410303473472595
0.0763685239491691	0.410934746265411
0.0769794721407625	0.41129344701767
0.0775904203323558	0.411752223968506
0.0782013685239492	0.412107229232788
0.0788123167155425	0.416669607162476
0.0794232649071359	0.417544841766357
0.0800342130987292	0.417881369590759
0.0806451612903226	0.419134616851807
0.0812561094819159	0.419685125350952
0.0818670576735093	0.420032322406769
0.0824780058651026	0.421605408191681
0.083088954056696	0.421947062015533
0.0836999022482893	0.422554135322571
0.0843108504398827	0.423242747783661
0.084921798631476	0.42358535528183
0.0855327468230694	0.424031257629395
0.0861436950146628	0.425356566905975
0.0867546432062561	0.425695955753326
0.0873655913978495	0.426256835460663
0.0879765395894428	0.426598012447357
0.0885874877810362	0.427300095558167
0.0891984359726295	0.427744567394257
0.0898093841642229	0.428083002567291
0.0904203323558162	0.428790986537933
0.0910312805474096	0.429240524768829
0.0916422287390029	0.429585337638855
0.0922531769305963	0.4300896525383
0.0928641251221896	0.430436491966248
0.093475073313783	0.430838584899902
0.0940860215053763	0.433693170547485
0.0946969696969697	0.434021830558777
0.095307917888563	0.434757947921753
0.0959188660801564	0.435812175273895
0.0965298142717498	0.436139404773712
0.0971407624633431	0.436681389808655
0.0977517106549365	0.437018692493439
0.0983626588465298	0.438257336616516
0.0989736070381232	0.438812434673309
0.0995845552297165	0.439148366451263
0.10019550342131	0.439836442470551
0.100806451612903	0.440286338329315
0.101417399804497	0.440614402294159
0.10202834799609	0.442003726959229
0.102639296187683	0.442346394062042
0.103250244379277	0.442896246910095
0.10386119257087	0.443564534187317
0.104472140762463	0.443892121315002
0.105083088954057	0.444356203079224
0.10569403714565	0.445080518722534
0.106304985337243	0.445412397384644
0.106915933528837	0.445834875106812
0.10752688172043	0.446170628070831
0.108137829912023	0.446668684482574
0.108748778103617	0.447052955627441
0.10935972629521	0.447391271591187
0.109970674486804	0.448592364788055
0.110581622678397	0.449062049388885
0.11119257086999	0.449387192726135
0.111803519061584	0.449999988079071
0.112414467253177	0.450334370136261
0.11302541544477	0.450739085674286
0.113636363636364	0.451427936553955
0.114247311827957	0.451758623123169
0.11485826001955	0.45217502117157
0.115469208211144	0.452656090259552
0.116080156402737	0.452978670597076
0.11669110459433	0.453361988067627
0.117302052785924	0.453692138195038
0.117913000977517	0.454416394233704
0.11852394916911	0.454816937446594
0.119134897360704	0.455140888690948
0.119745845552297	0.455612301826477
0.120356793743891	0.45599764585495
0.120967741935484	0.456322610378265
0.121578690127077	0.456822037696838
0.122189638318671	0.457151412963867
0.122800586510264	0.457523047924042
0.123411534701857	0.457940816879272
0.124022482893451	0.458279013633728
0.124633431085044	0.458646178245544
0.125244379276637	0.480343818664551
0.125855327468231	0.480657041072845
0.126466275659824	0.482109367847443
0.127077223851417	0.482418358325958
0.127688172043011	0.485348343849182
0.128299120234604	0.486021161079407
0.128910068426197	0.486339092254639
0.129521016617791	0.490525305271149
0.130131964809384	0.491371691226959
0.130742913000978	0.491677343845367
0.131353861192571	0.49263858795166
0.131964809384164	0.492954075336456
0.132575757575758	0.493447542190552
0.133186705767351	0.498444497585297
0.133797653958944	0.498755037784576
0.134408602150538	0.499628603458405
0.135019550342131	0.500928521156311
0.135630498533724	0.501234352588654
0.136241446725318	0.501745820045471
0.136852394916911	0.502055168151855
0.137463343108504	0.503291249275208
0.138074291300098	0.503817617893219
0.138685239491691	0.504123270511627
0.139296187683284	0.504714012145996
0.139907135874878	0.505118846893311
0.140518084066471	0.505430459976196
0.141129032258065	0.510891318321228
0.141739980449658	0.511186838150024
0.142350928641251	0.5120689868927
0.142961876832845	0.5134636759758
0.143572825024438	0.513766527175903
0.144183773216031	0.514280200004578
0.144794721407625	0.515848219394684
0.145405669599218	0.516143441200256
0.146016617790811	0.516722142696381
0.146627565982405	0.517024993896484
0.147238514173998	0.517692089080811
0.147849462365591	0.518111348152161
0.148460410557185	0.518412292003632
0.149071358748778	0.519744217395782
0.149682306940371	0.52026355266571
0.150293255131965	0.520564079284668
0.150904203323558	0.521266639232635
0.151515151515152	0.52156674861908
0.152126099706745	0.521974623203278
0.152737047898338	0.522637069225311
0.153347996089932	0.522929668426514
0.153958944281525	0.523333966732025
0.154569892473118	0.523790180683136
0.155180840664712	0.524086654186249
0.155791788856305	0.524446964263916
0.156402737047898	0.524747669696808
0.157013685239492	0.529538989067078
0.157624633431085	0.530344903469086
0.158235581622678	0.530634760856628
0.158846529814272	0.531926929950714
0.159457478005865	0.532434403896332
0.160068426197458	0.532721102237701
0.160679374389052	0.534279048442841
0.161290322580645	0.53456836938858
0.161901270772239	0.535149753093719
0.162512218963832	0.535796105861664
0.163123167155425	0.536084949970245
0.163734115347019	0.536483228206635
0.164345063538612	0.538205087184906
0.164956011730205	0.538492739200592
0.165566959921799	0.539064288139343
0.166177908113392	0.539350271224976
0.166788856304985	0.540114104747772
0.167399804496579	0.540534675121307
0.168010752688172	0.540828943252563
0.168621700879765	0.541585922241211
0.169232649071359	0.542025923728943
0.169843597262952	0.542312562465668
0.170454545454545	0.542794525623322
0.171065493646139	0.543076932430267
0.171676441837732	0.543431222438812
0.172287390029326	0.544821918010712
0.172898338220919	0.545097053050995
0.173509286412512	0.545612096786499
0.174120234604106	0.546276271343231
0.174731182795699	0.546557784080505
0.175342130987292	0.546969413757324
0.175953079178886	0.54725193977356
0.176564027370479	0.548034191131592
0.177174975562072	0.548457145690918
0.177785923753666	0.548731803894043
0.178396871945259	0.549212872982025
0.179007820136852	0.549563944339752
0.179618768328446	0.549847304821014
0.180229716520039	0.550586998462677
0.180840664711632	0.550863146781921
0.181451612903226	0.551253795623779
0.182062561094819	0.551727831363678
0.182673509286413	0.552010774612427
0.183284457478006	0.552363097667694
0.183895405669599	0.552874684333801
0.184506353861193	0.553162813186646
0.185117302052786	0.553515732288361
0.185728250244379	0.553807199001312
0.186339198435973	0.554185330867767
0.186950146627566	0.554503858089447
0.187561094819159	0.55479621887207
0.188172043010753	0.557591199874878
0.188782991202346	0.558319449424744
0.189393939393939	0.558593034744263
0.190004887585533	0.559575259685516
0.190615835777126	0.559852778911591
0.191226783968719	0.560305535793304
0.191837732160313	0.561490535736084
0.192448680351906	0.56176346540451
0.1930596285435	0.562267005443573
0.193670576735093	0.562886655330658
0.194281524926686	0.563157558441162
0.19489247311828	0.563538908958435
0.195503421309873	0.563818275928497
0.196114369501466	0.565202534198761
0.19672531769306	0.565696716308594
0.197336265884653	0.565967798233032
0.197947214076246	0.566628396511078
0.19855816226784	0.567037642002106
0.199169110459433	0.567300140857697
0.199780058651026	0.568020641803741
0.20039100684262	0.568292915821075
0.201001955034213	0.568681120872498
0.201612903225806	0.569136500358582
0.2022238514174	0.569407880306244
0.202834799608993	0.56974732875824
0.203445747800587	0.571180522441864
0.20405669599218	0.571450114250183
0.204667644183773	0.571934461593628
0.205278592375367	0.572200834751129
0.20588954056696	0.572832107543945
0.206500488758553	0.573235929012299
0.207111436950147	0.573504686355591
0.20772238514174	0.574255168437958
0.208333333333333	0.574652314186096
0.208944281524927	0.57491272687912
0.20955522971652	0.575384974479675
0.210166177908113	0.575651943683624
0.210777126099707	0.575989902019501
0.2113880742913	0.576753616333008
0.211999022482893	0.577018618583679
0.212609970674487	0.577413439750671
0.21322091886608	0.577851891517639
0.213831867057674	0.57811450958252
0.214442815249267	0.578477144241333
0.21505376344086	0.57874459028244
0.215664711632454	0.579223692417145
0.216275659824047	0.579559624195099
0.21688660801564	0.579831004142761
0.217497556207234	0.580209136009216
0.218108504398827	0.580513298511505
0.21871945259042	0.580783069133759
0.219330400782014	0.581983685493469
0.219941348973607	0.582241296768188
0.2205522971652	0.582659184932709
0.221163245356794	0.583201825618744
0.221774193548387	0.58346152305603
0.22238514173998	0.583829939365387
0.222996089931574	0.584491848945618
0.223607038123167	0.584748387336731
0.224217986314761	0.585111916065216
0.224828934506354	0.585369050502777
0.225439882697947	0.585784494876862
0.226050830889541	0.586118400096893
0.226661779081134	0.586376428604126
0.227272727272727	0.587064146995544
0.227883675464321	0.587425947189331
0.228494623655914	0.58768892288208
0.229105571847507	0.588110327720642
0.229716520039101	0.588369250297546
0.230327468230694	0.588688790798187
0.230938416422287	0.589167237281799
0.231549364613881	0.589426577091217
0.232160312805474	0.589748978614807
0.232771260997067	0.590104043483734
0.233382209188661	0.590378224849701
0.233993157380254	0.590686023235321
0.234604105571848	0.590957283973694
0.235215053763441	0.591647028923035
0.235826001955034	0.591984152793884
0.236436950146628	0.592233836650848
0.237047898338221	0.592628180980682
0.237658846529814	0.592939496040344
0.238269794721408	0.593190371990204
0.238880742913001	0.593637526035309
0.239491691104594	0.593893766403198
0.240102639296188	0.594208598136902
0.240713587487781	0.594557404518127
0.241324535679374	0.594813168048859
0.241935483870968	0.595116853713989
0.242546432062561	0.59558892250061
0.243157380254154	0.595836341381073
0.243768328445748	0.59615033864975
0.244379276637341	0.59640771150589
0.244990224828935	0.596751511096954
0.245601173020528	0.59705251455307
0.246212121212121	0.597308099269867
0.246823069403715	0.5976802110672
0.247434017595308	0.597973167896271
0.248044965786901	0.598222136497498
0.248655913978495	0.598539590835571
0.249266862170088	0.598798453807831
0.249877810361681	0.599080860614777
0.250488758553275	0.620633006095886
0.251099706744868	0.620871961116791
0.251710654936461	0.622271597385406
0.252321603128055	0.625141501426697
0.252932551319648	0.625385999679565
0.253543499511241	0.625977277755737
0.254154447702835	0.626214802265167
0.254765395894428	0.630211412906647
0.255376344086022	0.630974650382996
0.255987292277615	0.631222426891327
0.256598240469208	0.632118761539459
0.257209188660802	0.632529497146606
0.257820136852395	0.63277542591095
0.258431085043988	0.637645959854126
0.259042033235582	0.637877106666565
0.259652981427175	0.638659179210663
0.260263929618768	0.639947175979614
0.260874877810362	0.640181362628937
0.261485826001955	0.64062237739563
0.262096774193548	0.641758859157562
0.262707722385142	0.641995310783386
0.263318670576735	0.642437398433685
0.263929618768328	0.642679214477539
0.264540566959922	0.643223583698273
0.265151515151515	0.643552243709564
0.265762463343108	0.643788039684296
0.266373411534702	0.649236798286438
0.266984359726295	0.650008797645569
0.267595307917889	0.650230765342712
0.268206256109482	0.651604413986206
0.268817204301075	0.651832282543182
0.269428152492669	0.652263879776001
0.270039100684262	0.653826177120209
0.270650048875855	0.654054343700409
0.271260997067449	0.654571294784546
0.271871945259042	0.655169606208801
0.272482893450635	0.655390024185181
0.273093841642229	0.655731558799744
0.273704789833822	0.655958116054535
0.274315738025415	0.657262921333313
0.274926686217009	0.657733142375946
0.275537634408602	0.657960772514343
0.276148582600195	0.658572554588318
0.276759530791789	0.658919513225555
0.277370478983382	0.659143269062042
0.277981427174976	0.659769058227539
0.278592375366569	0.659992158412933
0.279203323558162	0.660317778587341
0.279814271749756	0.660707652568817
0.280425219941349	0.66093498468399
0.281036168132942	0.661227405071259
0.281647116324536	0.666835725307465
0.282258064516129	0.667045950889587
0.282869012707722	0.667824983596802
0.283479960899316	0.668038070201874
0.284090909090909	0.669370412826538
0.284701857282502	0.669799506664276
0.285312805474096	0.670023024082184
0.285923753665689	0.671728372573853
0.286534701857283	0.672242641448975
0.287145650048876	0.672459781169891
0.287756598240469	0.673074662685394
0.288367546432063	0.673286497592926
0.288978494623656	0.673621237277985
0.289589442815249	0.675341546535492
0.290200391006843	0.67555570602417
0.290811339198436	0.676063358783722
0.291422287390029	0.676785469055176
0.292033235581623	0.676998555660248
0.292644183773216	0.677366137504578
0.293255131964809	0.677589297294617
0.293866080156403	0.678304076194763
0.294477028347996	0.678672730922699
0.295087976539589	0.678889155387878
0.295698924731183	0.679306745529175
0.296309872922776	0.679592847824097
0.29692082111437	0.679808974266052
0.297531769305963	0.68119490146637
0.298142717497556	0.68139922618866
0.29875366568915	0.681846082210541
0.299364613880743	0.682483971118927
0.299975562072336	0.682696461677551
0.30058651026393	0.683026671409607
0.301197458455523	0.683753430843353
0.301808406647116	0.683962881565094
0.30241935483871	0.684310972690582
0.303030303030303	0.684519946575165
0.303641251221896	0.684946060180664
0.30425219941349	0.685226857662201
0.304863147605083	0.685445010662079
0.305474095796676	0.686087191104889
0.30608504398827	0.686407446861267
0.306695992179863	0.686616003513336
0.307306940371457	0.687018394470215
0.30791788856305	0.687223851680756
0.308528836754643	0.687508344650269
0.309139784946237	0.687936425209045
0.30975073313783	0.688142955303192
0.310361681329423	0.688414096832275
0.310972629521017	0.688728749752045
0.31158357771261	0.688935339450836
0.312194525904203	0.689183950424194
0.312805474095797	0.689398884773254
0.31341642228739	0.694119155406952
0.314027370478983	0.694839119911194
0.314638318670577	0.695041477680206
0.31524926686217	0.696187734603882
0.315860215053763	0.696589589118958
0.316471163245357	0.696793079376221
0.31708211143695	0.698310494422913
0.317693059628543	0.698507964611053
0.318304007820137	0.698976099491119
0.31891495601173	0.699545085430145
0.319525904203324	0.699746668338776
0.320136852394917	0.700065553188324
0.32074780058651	0.701841294765472
0.321358748778104	0.702035367488861
0.321969696969697	0.702526032924652
0.32258064516129	0.702726066112518
0.323191593352884	0.703435182571411
0.323802541544477	0.703777730464935
0.32441348973607	0.703980982303619
0.325024437927664	0.704657793045044
0.325635386119257	0.704995691776276
0.32624633431085	0.705187380313873
0.326857282502444	0.705599009990692
0.327468230694037	0.705793976783752
0.32807917888563	0.706066370010376
0.328690127077224	0.707863569259644
0.329301075268817	0.708057820796967
0.329912023460411	0.708529591560364
0.330522971652004	0.709213137626648
0.331133919843597	0.709410786628723
0.331744868035191	0.709752678871155
0.332355816226784	0.709950089454651
0.332966764418377	0.710787713527679
0.333577712609971	0.71115916967392
0.334188660801564	0.711356520652771
0.334799608993157	0.711787402629852
0.335410557184751	0.712056398391724
0.336021505376344	0.71224969625473
0.336632453567937	0.713013529777527
0.337243401759531	0.713202953338623
0.337854349951124	0.713548421859741
0.338465298142717	0.713986873626709
0.339076246334311	0.714184463024139
0.339687194525904	0.714454114437103
0.340298142717498	0.714908301830292
0.340909090909091	0.715097486972809
0.341520039100684	0.715364873409271
0.342130987292278	0.715555131435394
0.342741935483871	0.715865969657898
0.343352883675464	0.716098845005035
0.343963831867058	0.716287851333618
0.344574780058651	0.717687785625458
0.345185728250244	0.718099474906921
0.345796676441838	0.718288779258728
0.346407624633431	0.71887195110321
0.347018572825024	0.719057977199554
0.347629521016618	0.719367802143097
0.348240469208211	0.720077574253082
0.348851417399805	0.720263838768005
0.349462365591398	0.720591962337494
0.350073313782991	0.720995783805847
0.350684261974585	0.721183478832245
0.351295210166178	0.721442043781281
0.351906158357771	0.721625685691833
0.352517106549365	0.722386360168457
0.353128054740958	0.722719728946686
0.353739002932551	0.722905337810516
0.354349951124145	0.72333824634552
0.354960899315738	0.72361159324646
0.355571847507331	0.723794162273407
0.356182795698925	0.724256098270416
0.356793743890518	0.724441409111023
0.357404692082111	0.724689483642578
0.358015640273705	0.724999308586121
0.358626588465298	0.725186109542847
0.359237536656892	0.725414931774139
0.359848484848485	0.72610867023468
0.360459433040078	0.72628915309906
0.361070381231672	0.726583123207092
0.361681329423265	0.726762890815735
0.362292277614858	0.727138161659241
0.362903225806452	0.727385878562927
0.363514173998045	0.727572739124298
0.364125122189638	0.7280313372612
0.364736070381232	0.728287279605865
0.365347018572825	0.728467643260956
0.365957966764418	0.728772044181824
0.366568914956012	0.72895747423172
0.367179863147605	0.729190170764923
0.367790811339198	0.729631721973419
0.368401759530792	0.729812264442444
0.369012707722385	0.730060815811157
0.369623655913978	0.730362415313721
0.370234604105572	0.73054051399231
0.370845552297165	0.730770885944366
0.371456500488759	0.730951368808746
0.372067448680352	0.73127418756485
0.372678396871945	0.73149698972702
0.373289345063539	0.731678366661072
0.373900293255132	0.73193371295929
0.374511241446725	0.732148289680481
0.375122189638319	0.732328832149506
0.375733137829912	0.734980165958405
0.376344086021505	0.735157430171967
0.376955034213099	0.735735952854156
0.377565982404692	0.736645996570587
0.378176930596285	0.736825346946716
0.378787878787879	0.737207651138306
0.379398826979472	0.738317310810089
0.380009775171065	0.738489031791687
0.380620723362659	0.738879859447479
0.381231671554252	0.739054501056671
0.381842619745846	0.739550709724426
0.382453567937439	0.739831328392029
0.383064516129032	0.740006685256958
0.383675464320626	0.741247951984406
0.384286412512219	0.741668701171875
0.384897360703812	0.74184662103653
0.385508308895406	0.742413461208344
0.386119257086999	0.742593050003052
0.386730205278592	0.74290943145752
0.387341153470186	0.743537545204163
0.387952101661779	0.743711113929749
0.388563049853372	0.744010806083679
0.389173998044966	0.744376063346863
0.389784946236559	0.744552075862885
0.390395894428152	0.7447909116745
0.391006842619746	0.744963705539703
0.391617790811339	0.746389508247375
0.392228739002933	0.746811628341675
0.392839687194526	0.746983885765076
0.393450635386119	0.747543752193451
0.394061583577713	0.747841238975525
0.394672531769306	0.748012900352478
0.395283479960899	0.748685777187347
0.395894428152493	0.748855888843536
0.396505376344086	0.74916136264801
0.397116324535679	0.749569296836853
0.397727272727273	0.749739468097687
0.398338220918866	0.749998807907104
0.398949169110459	0.75070720911026
0.399560117302053	0.75087708234787
0.400171065493646	0.751167237758636
0.400782013685239	0.751336455345154
0.401392961876833	0.75170111656189
0.402003910068426	0.751956045627594
0.40261485826002	0.752129793167114
0.403225806451613	0.752531588077545
0.403836754643206	0.752769112586975
0.4044477028348	0.752938330173492
0.405058651026393	0.753217220306396
0.405669599217986	0.75338339805603
0.40628054740958	0.75360381603241
0.406891495601173	0.755001723766327
0.407502443792766	0.755167305469513
0.40811339198436	0.755557596683502
0.408724340175953	0.756111204624176
0.409335288367546	0.756278336048126
0.40994623655914	0.756563782691956
0.410557184750733	0.756730079650879
0.411168132942327	0.757375240325928
0.41177908113392	0.757684886455536
0.412390029325513	0.757848262786865
0.413000977517107	0.758228182792664
0.4136119257087	0.758472919464111
0.414222873900293	0.758641004562378
0.414833822091887	0.759383141994476
0.41544477028348	0.759544670581818
0.416055718475073	0.759851217269897
0.416666666666667	0.760262012481689
0.41727761485826	0.760428607463837
0.417888563049853	0.76067328453064
0.418499511241447	0.76110976934433
0.41911045943304	0.761268138885498
0.419721407624633	0.761508584022522
0.420332355816227	0.761669516563416
0.42094330400782	0.761950790882111
0.421554252199414	0.762161552906036
0.422165200391007	0.76232647895813
0.4227761485826	0.763052046298981
0.423387096774194	0.763332307338715
0.423998044965787	0.763490736484528
0.42460899315738	0.763864398002625
0.425219941348974	0.764025270938873
0.425830889540567	0.764274954795837
0.42644183773216	0.76467490196228
0.427052785923754	0.76483678817749
0.427663734115347	0.765070497989655
0.42827468230694	0.765363156795502
0.428885630498534	0.765518128871918
0.429496578690127	0.76572847366333
0.43010752688172	0.765889883041382
0.430718475073314	0.766308128833771
0.431329423264907	0.766545057296753
0.4319403714565	0.766704797744751
0.432551319648094	0.76698499917984
0.433162267839687	0.767198085784912
0.433773216031281	0.767359495162964
0.434384164222874	0.767658829689026
0.434995112414467	0.767818212509155
0.435606060606061	0.768018662929535
0.436217008797654	0.768257796764374
0.436827956989247	0.768416464328766
0.437438905180841	0.768608510494232
0.438049853372434	0.769689857959747
0.438660801564027	0.769842207431793
0.439271749755621	0.770161688327789
0.439882697947214	0.770314574241638
0.440493646138807	0.770755350589752
0.441104594330401	0.771009564399719
0.441715542521994	0.771163165569305
0.442326490713587	0.771710336208344
0.442937438905181	0.771978080272675
0.443548387096774	0.772136270999908
0.444159335288368	0.772457182407379
0.444770283479961	0.772608458995819
0.445381231671554	0.772833049297333
0.445992179863148	0.77345597743988
0.446603128054741	0.773608982563019
0.447214076246334	0.773870527744293
0.447825024437928	0.774213492870331
0.448435972629521	0.77436637878418
0.449046920821114	0.774592697620392
0.449657869012708	0.77474582195282
0.450268817204301	0.775125324726105
0.450879765395894	0.775343179702759
0.451490713587488	0.775498330593109
0.452101661779081	0.775784075260162
0.452712609970674	0.775996565818787
0.453323558162268	0.776157379150391
0.453934506353861	0.776805400848389
0.454545454545455	0.776947975158691
0.455156402737048	0.777207434177399
0.455767350928641	0.777538478374481
0.456378299120235	0.777687788009644
0.456989247311828	0.77791953086853
0.457600195503421	0.778308808803558
0.458211143695015	0.778454840183258
0.458822091886608	0.778671979904175
0.459433040078201	0.778827130794525
0.460043988269795	0.7790846824646
0.460654936461388	0.77929824590683
0.461265884652981	0.779453754425049
0.461876832844575	0.779872298240662
0.462487781036168	0.780095160007477
0.463098729227761	0.780245900154114
0.463709677419355	0.780510187149048
0.464320625610948	0.780661225318909
0.464931573802542	0.780866861343384
0.465542521994135	0.781144559383392
0.466153470185728	0.781292259693146
0.466764418377322	0.781483888626099
0.467375366568915	0.781707406044006
0.467986314760508	0.78185373544693
0.468597262952102	0.782036006450653
0.469208211143695	0.782180726528168
0.469819159335288	0.7827969789505
0.470430107526882	0.783030867576599
0.471041055718475	0.783181011676788
0.471652003910068	0.783472657203674
0.472262952101662	0.783689081668854
0.472873900293255	0.783835351467133
0.473484848484849	0.784176230430603
0.474095796676442	0.784320473670959
0.474706744868035	0.784527063369751
0.475317693059629	0.78477817773819
0.475928641251222	0.784922182559967
0.476539589442815	0.785108506679535
0.477150537634409	0.785503327846527
0.477761485826002	0.785646319389343
0.478372434017595	0.785846173763275
0.478983382209189	0.785991847515106
0.479594330400782	0.786246418952942
0.480205278592375	0.786435544490814
0.480816226783969	0.786586105823517
0.481427174975562	0.786855340003967
0.482038123167155	0.787040114402771
0.482649071358749	0.78718113899231
0.483260019550342	0.787407159805298
0.483870967741935	0.787554025650024
0.484481915933529	0.787744343280792
0.485092864125122	0.788144826889038
0.485703812316716	0.788287699222565
0.486314760508309	0.78848934173584
0.486925708699902	0.788720369338989
0.487536656891496	0.788859724998474
0.488147605083089	0.789046049118042
0.488758553274682	0.789189577102661
0.489369501466276	0.789453089237213
0.489980449657869	0.789632737636566
0.490591397849462	0.789771556854248
0.491202346041056	0.789985537528992
0.491813294232649	0.790162742137909
0.492424242424242	0.790301918983459
0.493035190615836	0.790580332279205
0.493646138807429	0.790723145008087
0.494257086999022	0.790908634662628
0.494868035190616	0.791118383407593
0.495478983382209	0.791258752346039
0.496089931573803	0.791430711746216
0.496700879765396	0.791651606559753
0.497311827956989	0.791794240474701
0.497922776148583	0.791962623596191
0.498533724340176	0.792108774185181
0.499144672531769	0.792309939861298
0.499755620723363	0.792481303215027
0.500366568914956	0.792622923851013
0.500977517106549	0.813434481620789
0.501588465298143	0.814687788486481
0.502199413489736	0.814817249774933
0.502810361681329	0.817439317703247
0.503421309872923	0.817569315433502
0.504032258064516	0.818026840686798
0.504643206256109	0.821793019771576
0.505254154447703	0.821918666362762
0.505865102639296	0.822540104389191
0.50647605083089	0.823318004608154
0.507086999022483	0.82344514131546
0.507697947214076	0.82373321056366
0.50830889540567	0.823857128620148
0.508919843597263	0.828359305858612
0.509530791788856	0.829034149646759
0.51014173998045	0.829164147377014
0.510752688172043	0.830280065536499
0.511363636363636	0.830612599849701
0.51197458455523	0.830743789672852
0.512585532746823	0.831759452819824
0.513196480938416	0.831879496574402
0.51380742913001	0.83221846818924
0.514418377321603	0.832650721073151
0.515029325513196	0.832773923873901
0.51564027370479	0.832992792129517
0.516251221896383	0.838161051273346
0.516862170087977	0.838279843330383
0.51747311827957	0.83896142244339
0.518084066471163	0.83907675743103
0.518695014662757	0.840279519557953
0.51930596285435	0.840599417686462
0.519916911045943	0.840714752674103
0.520527859237537	0.842189610004425
0.52113880742913	0.84258621931076
0.521749755620723	0.842705607414246
0.522360703812317	0.843174755573273
0.52297165200391	0.843290746212006
0.523582600195503	0.843524158000946
0.524193548387097	0.844697594642639
0.52480449657869	0.844807624816895
0.525415444770283	0.845141530036926
0.526026392961877	0.84562212228775
0.52663734115347	0.845737040042877
0.527248289345064	0.84596985578537
0.527859237536657	0.846081554889679
0.52847018572825	0.846615314483643
0.529081133919844	0.846830308437347
0.529692082111437	0.846944630146027
0.53030303030303	0.847220063209534
0.530913978494624	0.847395658493042
0.531524926686217	0.847510099411011
0.53213587487781	0.853046059608459
0.532746823069404	0.853159666061401
0.533357771260997	0.853827953338623
0.53396871945259	0.855021953582764
0.534579667644184	0.855132400989532
0.535190615835777	0.855459690093994
0.53580156402737	0.85705703496933
0.536412512218964	0.857165992259979
0.537023460410557	0.857562005519867
0.537634408602151	0.857670068740845
0.538245356793744	0.858170866966248
0.538856304985337	0.858394920825958
0.539467253176931	0.858503878116608
0.540078201368524	0.86015260219574
0.540689149560117	0.860527217388153
0.541300097751711	0.860631346702576
0.541911045943304	0.861220359802246
0.542521994134897	0.861326515674591
0.543132942326491	0.86158275604248
0.543743890518084	0.862195670604706
0.544354838709677	0.862299203872681
0.544965786901271	0.86254757642746
0.545576735092864	0.862853109836578
0.546187683284457	0.862957179546356
0.546798631476051	0.86313396692276
0.547409579667644	0.86323869228363
0.548020527859237	0.864505887031555
0.548631476050831	0.864842176437378
0.549242424242424	0.86493706703186
0.549853372434018	0.865457236766815
0.550464320625611	0.865694046020508
0.551075268817204	0.86579841375351
0.551686217008798	0.866413295269012
0.552297165200391	0.866513013839722
0.552908113391984	0.866749703884125
0.553519061583578	0.867066323757172
0.554130009775171	0.867164433002472
0.554740957966764	0.867338955402374
0.555351906158358	0.867916822433472
0.555962854349951	0.868011593818665
0.556573802541544	0.868226826190948
0.557184750733138	0.868325352668762
0.557795698924731	0.868606865406036
0.558406647116324	0.868784189224243
0.559017595307918	0.868881702423096
0.559628543499511	0.869209110736847
0.560239491691105	0.869370937347412
0.560850439882698	0.869470357894897
0.561461388074291	0.869674444198608
0.562072336265885	0.869770646095276
0.562683284457478	0.869908392429352
0.563294232649071	0.875214219093323
0.563905180840665	0.875307977199554
0.564516129032258	0.875932276248932
0.565127077223851	0.877084255218506
0.565738025415445	0.877175688743591
0.566348973607038	0.877485334873199
0.566959921798632	0.87757670879364
0.567570869990225	0.87908798456192
0.568181818181818	0.879472732543945
0.568792766373412	0.879561483860016
0.569403714565005	0.880048632621765
0.570014662756598	0.880263686180115
0.570625610948192	0.880355358123779
0.571236559139785	0.882195293903351
0.571847507331378	0.882288575172424
0.572458455522972	0.882696151733398
0.573069403714565	0.88330864906311
0.573680351906158	0.883397340774536
0.574291300097752	0.883625626564026
0.574902248289345	0.884230494499207
0.575513196480938	0.884319365024567
0.576124144672532	0.88456118106842
0.576735092864125	0.884650409221649
0.577346041055719	0.884937822818756
0.577956989247312	0.885100603103638
0.578567937438905	0.885187268257141
0.579178885630499	0.886947453022003
0.579789833822092	0.887326300144196
0.580400782013685	0.887409329414368
0.581011730205279	0.888006865978241
0.581622678396872	0.888090491294861
0.582233626588465	0.888334929943085
0.582844574780059	0.889074087142944
0.583455522971652	0.889159917831421
0.584066471163245	0.889419674873352
0.584677419354839	0.88975065946579
0.585288367546432	0.889837861061096
0.585899315738025	0.89000415802002
0.586510263929619	0.890087068080902
0.587121212121212	0.890753746032715
0.587732160312806	0.890980064868927
0.588343108504399	0.891065299510956
0.588954056695992	0.89140921831131
0.589565004887586	0.891575753688812
0.590175953079179	0.891659498214722
0.590786901270772	0.892008543014526
0.591397849462366	0.892094492912292
0.592008797653959	0.892264246940613
0.592619745845552	0.892471015453339
0.593230694037146	0.892556309700012
0.593841642228739	0.892687082290649
0.594452590420332	0.894018113613129
0.595063538611926	0.894097328186035
0.595682123655914	0.894398987293243
0.596293071847507	0.894899010658264
0.596904020039101	0.894979536533356
0.597514968230694	0.895194232463837
0.598125916422287	0.895271360874176
0.598736864613881	0.895897269248962
0.599347812805474	0.896123349666595
0.599958760997067	0.896199107170105
0.600569709188661	0.896501839160919
0.601180657380254	0.896661996841431
0.601791605571848	0.896742343902588
0.602402553763441	0.897399723529816
0.603013501955034	0.897476673126221
0.603624450146628	0.897701561450958
0.604235398338221	0.898023247718811
0.604846346529814	0.898099839687347
0.605457294721408	0.898261487483978
0.606068242913001	0.898613572120667
0.606679191104594	0.898689687252045
0.607290139296188	0.898839771747589
0.607901087487781	0.898918271064758
0.608512035679374	0.899121463298798
0.609122983870968	0.89924156665802
0.609733932062561	0.8993159532547
0.610344880254154	0.899893403053284
0.610955828445748	0.900074362754822
0.611566776637341	0.900147616863251
0.612177724828935	0.900421977043152
0.612788673020528	0.900501310825348
0.613399621212121	0.900639295578003
0.614010569403715	0.90097713470459
0.614621517595308	0.901049435138702
0.615232465786901	0.901196241378784
0.615843413978495	0.901393949985504
0.616454362170088	0.90146791934967
0.617065310361681	0.901588618755341
0.617676258553275	0.901664078235626
0.618287206744868	0.902004778385162
0.618898154936461	0.90214341878891
0.619509103128055	0.902218818664551
0.620120051319648	0.902408421039581
0.620730999511241	0.902529299259186
0.621341947702835	0.902600049972534
0.621952895894428	0.902813732624054
0.622563844086022	0.902890145778656
0.623174792277615	0.903010070323944
0.623785740469208	0.903152704238892
0.624396688660802	0.903226971626282
0.625007636852395	0.903334021568298
0.625618585043988	0.907748937606812
0.626229533235582	0.907820224761963
0.626840481427175	0.90837436914444
0.627451429618768	0.908444344997406
0.628062377810362	0.909433960914612
0.628673326001955	0.909720301628113
0.629284274193548	0.909787058830261
0.629895222385142	0.911102473735809
0.630506170576735	0.911448776721954
0.631117118768328	0.911519944667816
0.631728066959922	0.911953806877136
0.632339015151515	0.912020683288574
0.632949963343108	0.912201941013336
0.633560911534702	0.913858950138092
0.634171859726295	0.913925230503082
0.634782807917889	0.914292752742767
0.635393756109482	0.914852380752563
0.636004704301075	0.914916336536407
0.636615652492669	0.915127873420715
0.637226600684262	0.915193617343903
0.637837548875855	0.915763854980469
0.638448497067449	0.915966689586639
0.639059445259042	0.91603296995163
0.639670393450635	0.916307687759399
0.640281341642229	0.916447043418884
0.640892289833822	0.916511118412018
0.641503238025415	0.918262243270874
0.642114186217009	0.918323338031769
0.642725134408602	0.918672144412994
0.643336082600195	0.919225633144379
0.643954667644184	0.919288158416748
0.644565615835777	0.919491827487946
0.64517656402737	0.92019259929657
0.645787512218964	0.920253217220306
0.646398460410557	0.920489192008972
0.647009408602151	0.920549988746643
0.647620356793744	0.920856833457947
0.648231304985337	0.921008706092834
0.648842253176931	0.921069502830505
0.649453201368524	0.921708226203918
0.650064149560117	0.921906590461731
0.650675097751711	0.921971082687378
0.651286045943304	0.922281622886658
0.651896994134897	0.922342777252197
0.652507942326491	0.922484874725342
0.653118890518084	0.922815144062042
0.653729838709677	0.922875046730042
0.654340786901271	0.923017203807831
0.654951735092864	0.923204600811005
0.655562683284457	0.923266232013702
0.656173631476051	0.923379182815552
0.656784579667644	0.923438191413879
0.657395527859237	0.925170838832855
0.658014112903226	0.925500690937042
0.658625061094819	0.925557851791382
0.659236009286412	0.926106512546539
0.659846957478006	0.926308751106262
0.660457905669599	0.926365256309509
0.661068853861193	0.927058041095734
0.661679802052786	0.927113175392151
0.662290750244379	0.927361905574799
0.662909335288368	0.927661299705505
0.663520283479961	0.927715063095093
0.664131231671554	0.927857458591461
0.664742179863148	0.92868959903717
0.665368401759531	0.928746402263641
0.665986986803519	0.928988993167877
0.666597934995112	0.929044783115387
0.667208883186706	0.929427087306976
0.667819831378299	0.929570734500885
0.668430779569892	0.929624795913696
0.669041727761486	0.929988920688629
0.669652675953079	0.930142521858215
0.670263624144673	0.930196225643158
0.670874572336266	0.930390357971191
0.671485520527859	0.930445075035095
0.672096468719453	0.93055123090744
0.672715053763441	0.931217610836029
0.673326001955034	0.931267857551575
0.673936950146628	0.931469321250916
0.674547898338221	0.931773900985718
0.675158846529814	0.931826055049896
0.675769794721408	0.931970059871674
0.676380742913001	0.93202018737793
0.676991691104594	0.932404041290283
0.677602639296188	0.932559311389923
0.678213587487781	0.932614624500275
0.678824535679374	0.932812631130219
0.679443120723363	0.932916224002838
0.680054068914956	0.932971477508545
0.680665017106549	0.93333637714386
0.681275965298143	0.933387279510498
0.681886913489736	0.933516323566437
0.682497861681329	0.933705568313599
0.683108809872923	0.933755695819855
0.683727394916911	0.933862209320068
0.684338343108504	0.93407940864563
0.684956928152493	0.934129297733307
0.685567876344086	0.934231400489807
0.686178824535679	0.934285283088684
0.686789772727273	0.934417545795441
0.687400720918866	0.934506356716156
0.688011669110459	0.93455708026886
0.688622617302053	0.935760617256165
0.689233565493646	0.936040222644806
0.689852150537634	0.936088562011719
0.690470735581623	0.936498522758484
0.691081683773216	0.93654602766037
0.691692631964809	0.936712563037872
0.692303580156403	0.937278151512146
0.692914528347996	0.937330186367035
0.693525476539589	0.937519550323486
0.694136424731183	0.937776982784271
0.694747372922776	0.937823355197906
0.695358321114369	0.937950134277344
0.695969269305963	0.937996089458466
0.696580217497556	0.938654720783234
0.697198802541544	0.938836574554443
0.697809750733138	0.938884079456329
0.698420698924731	0.939172863960266
0.69903928396872	0.939313650131226
0.699650232160313	0.939361035823822
0.700261180351906	0.939701020717621
0.7008721285435	0.939747929573059
0.701483076735093	0.939868867397308
0.702109298631476	0.940038859844208
0.702720246823069	0.940086960792542
0.703331195014663	0.940182089805603
0.703942143206256	0.940876126289368
0.704553091397849	0.940920174121857
0.705164039589443	0.941103518009186
0.705774987781036	0.941388130187988
0.70638593597263	0.941430926322937
0.706996884164223	0.941565573215485
0.707607832355816	0.941610813140869
0.70821878054741	0.941979348659515
0.708837365591398	0.942119121551514
0.709455950635386	0.942160427570343
0.710074535679374	0.942341983318329
0.710693120723363	0.942443549633026
0.711304068914956	0.942486524581909
0.711915017106549	0.942866146564484
0.712525965298143	0.942909598350525
0.713144550342131	0.943042874336243
0.713763135386119	0.943214476108551
0.714374083577713	0.943256735801697
0.714985031769306	0.943360447883606
0.715595979960899	0.943557977676392
0.716214565004888	0.943601071834564
0.716840786901271	0.943695247173309
0.717451735092864	0.943739056587219
0.718070320136852	0.943863213062286
0.718681268328446	0.943943202495575
0.719292216520039	0.943984091281891
0.719910801564027	0.944571673870087
0.720537023460411	0.94472736120224
0.721155608504399	0.944769680500031
0.721766556695992	0.945005297660828
0.72238514173998	0.945049047470093
0.723019000488759	0.945161640644073
0.723629948680352	0.945464849472046
0.724240896871945	0.945505023002625
0.724851845063539	0.945622444152832
0.725470430107527	0.945778250694275
0.72608137829912	0.945819675922394
0.726699963343108	0.945915520191193
0.727310911534702	0.946280002593994
0.727921859726295	0.946319162845612
0.728548081622678	0.946435213088989
0.729159029814272	0.946475148200989
0.72977761485826	0.946636617183685
0.730388563049853	0.946726262569427
0.731014784946237	0.946767807006836
0.731648643695015	0.946964383125305
0.732267228739003	0.947049975395203
0.732893450635386	0.947089195251465
0.733519672531769	0.947210609912872
0.734138257575758	0.947290062904358
0.734756842619746	0.947331368923187
0.735375427663734	0.947670757770538
0.736009286412512	0.947707772254944
0.736620234604106	0.947811901569366
0.737246456500489	0.947962701320648
0.737857404692082	0.948003053665161
0.73847598973607	0.94808703660965
0.739086937927664	0.948285281658173
0.739697886119257	0.948324501514435
0.74032410801564	0.948412179946899
0.740950329912023	0.948451936244965
0.741561278103617	0.948569178581238
0.74217222629521	0.948650360107422
0.742783174486804	0.948686063289642
0.743394122678397	0.948895156383514
0.74400507086999	0.948976516723633
0.744631292766373	0.949016213417053
0.745242240957967	0.949132442474365
0.745860826001955	0.949206709861755
0.746471774193548	0.949241757392883
0.747090359237537	0.949379324913025
0.747708944281525	0.949415624141693
0.748319892473118	0.949487626552582
0.748930840664712	0.94959020614624
0.7495494257087	0.949627935886383
0.750175647605083	0.94970166683197
0.750809506353861	0.952141940593719
0.751428091397849	0.952176690101624
0.752054313294233	0.95258092880249
0.752688172043011	0.952612102031708
0.753314393939394	0.95332396030426
0.753932978983382	0.953570663928986
0.754543927174976	0.953605532646179
0.755185422776149	0.954543888568878
0.755811644672532	0.95479679107666
0.75644550342131	0.954829692840576
0.757071725317693	0.955195546150208
0.757682673509286	0.955330431461334
0.75830889540567	0.955364882946014
0.758927480449658	0.956453502178192
0.759546065493646	0.956719875335693
0.760157013685239	0.956752955913544
0.760790872434018	0.957157731056213
0.761401820625611	0.957189202308655
0.762028042521994	0.957334518432617
0.762638990713588	0.957794904708862
0.763272849462366	0.957826852798462
0.763891434506354	0.957979500293732
0.764510019550342	0.958205163478851
0.76512860459433	0.95823734998703
0.765754826490714	0.958330690860748
0.766396322091887	0.959566116333008
0.767014907135875	0.95959347486496
0.767633492179863	0.959845066070557
0.768259714076246	0.959876120090485
0.76887066226784	0.960312604904175
0.769481610459433	0.960468173027039
0.770100195503421	0.960498154163361
0.77071878054741	0.961024165153503
0.771337365591398	0.961193025112152
0.771948313782991	0.961220324039459
0.772559261974585	0.961469709873199
0.773170210166178	0.961499571800232
0.773788795210166	0.96160352230072
0.774422653958944	0.962143778800964
0.775033602150538	0.962171792984009
0.775667460899316	0.96232008934021
0.776278409090909	0.962559640407562
0.776904630987292	0.962587416172028
0.777530852883676	0.962699949741364
0.778157074780059	0.962972939014435
0.778768022971652	0.963000416755676
0.779378971163245	0.963100910186768
0.780005193059629	0.963130474090576
0.780646688660802	0.963276505470276
0.781272910557185	0.963352084159851
0.781914406158358	0.963379263877869
0.782548264907136	0.964705348014832
0.783182123655914	0.964957654476166
0.783808345552297	0.964981913566589
0.78443456744868	0.965426981449127
0.785068426197458	0.965582311153412
0.785702284946237	0.965607941150665
0.78634378054741	0.9661585688591
0.786977639296188	0.96632581949234
0.787611498044966	0.966350913047791
0.788245356793744	0.966603577136993
0.788886852394917	0.966704964637756
0.7895130742913	0.966729640960693
0.790146933040078	0.967339694499969
0.790765518084066	0.967365562915802
0.79139173998045	0.967538356781006
0.792017961876833	0.967795789241791
0.792636546920821	0.967819571495056
0.793262768817204	0.967937886714935
0.793888990713588	0.968259990215302
0.794515212609971	0.968283295631409
0.795141434506354	0.968393445014954
0.795760019550342	0.968562006950378
0.79639387829912	0.968587875366211
0.797035373900293	0.968667209148407
0.797669232649071	0.969300985336304
0.798333638807429	0.969326257705688
0.798959860703812	0.969476044178009
0.799601356304985	0.969499111175537
0.800273399315738	0.969746172428131
0.800884347507331	0.969866037368774
0.801541116813294	0.969890773296356
0.802197886119257	0.970173716545105
0.802862292277615	0.970286905765533
0.803473240469208	0.970310509204865
0.804099462365591	0.97048282623291
0.804756231671554	0.97056245803833
0.805390090420332	0.970584690570831
0.806046859726295	0.970874845981598
0.806688355327468	0.970964193344116
0.807337487781036	0.970987319946289
0.807978983382209	0.971135854721069
0.808605205278592	0.971214830875397
0.80925433773216	0.971236765384674
0.809880559628544	0.971407949924469
0.810506781524927	0.971473217010498
0.8111482771261	0.971495866775513
0.811766862170088	0.971602201461792
0.812438905180841	0.971658766269684
0.813072763929619	0.971681773662567
0.813737170087977	0.972924053668976
0.814371028836755	0.973163068294525
0.815020161290323	0.97318297624588
0.815638746334311	0.973578751087189
0.816264968230694	0.973721921443939
0.816921737536657	0.973741829395294
0.81759378054741	0.974263727664948
0.818212365591398	0.974431872367859
0.818838587487781	0.974450826644897
0.819472446236559	0.97467029094696
0.820167399804497	0.974764347076416
0.82080889540567	0.974783658981323
0.821496212121212	0.975384116172791
0.822152981427175	0.975545227527618
0.822825024437928	0.975565493106842
0.823481793743891	0.975832641124725
0.824123289345064	0.975944638252258
0.824795332355816	0.975965797901154
0.825452101661779	0.976262271404266
0.826131781524927	0.976370871067047
0.826780913978495	0.97638988494873
0.827437683284457	0.976542472839355
0.828079178885631	0.976614654064178
0.828713037634409	0.976634442806244
0.829369806940371	0.977302312850952
0.830026576246334	0.977469027042389
0.830706256109482	0.97748726606369
0.83137066226784	0.977732002735138
0.832019794721408	0.977842688560486
0.83272238514174	0.97786283493042
0.833386791300098	0.978198111057281
0.834035923753666	0.978295207023621
0.834738514173998	0.978314459323883
0.835464015151515	0.978478193283081
0.836151331867058	0.978541970252991
0.8368386485826	0.978878676891327
0.837564149560117	0.978895664215088
0.83826673998045	0.978991150856018
0.838908235581623	0.979154825210571
0.839595552297165	0.979172468185425
0.840275232160313	0.9792440533638
0.840977822580645	0.979422926902771
0.841665139296188	0.9794961810112
0.842314271749756	0.979511857032776
0.842986314760508	0.97961300611496
0.843688905180841	0.979667544364929
0.844330400782014	0.979683220386505
0.845017717497556	0.980314373970032
0.845712671065494	0.980446696281433
0.846422898338221	0.980463206768036
0.847087304496579	0.980677783489227
0.847766984359726	0.980777025222778
0.848423753665689	0.980793535709381
0.849133980938416	0.981094717979431
0.849844208211144	0.981187045574188
0.850516251221896	0.98133373260498
0.851188294232649	0.981349289417267
0.851875610948192	0.981419503688812
0.852532380254154	0.981728553771973
0.853250244379277	0.981743097305298
0.853937561094819	0.981827974319458
0.854624877810362	0.981975853443146
0.855327468230694	0.981991589069366
0.856037695503421	0.982068479061127
0.856732649071359	0.982256591320038
0.857397055229717	0.982320249080658
0.858122556207234	0.982336401939392
0.858802236070381	0.982435166835785
0.859550647605083	0.982484579086304
0.860268511730205	0.982801914215088
0.860955828445748	0.98281455039978
0.86165841886608	0.982891976833344
0.862399193548387	0.983026087284088
0.86304068914956	0.983040153980255
0.863804374389052	0.983101904392242
0.864514601661779	0.983274161815643
0.865247739491691	0.98334151506424
0.865996151026393	0.983355939388275
0.866729288856305	0.983457922935486
0.867431879276637	0.983512282371521
0.868165017106549	0.983692944049835
0.868882881231672	0.98370748758316
0.869669477028348	0.98376202583313
0.870425525415445	0.983854472637177
0.871128115835777	0.983906149864197
0.871845979960899	0.983919680118561
0.872548570381232	0.984035730361938
0.873220613391984	0.984085023403168
0.873938477517107	0.984156310558319
0.874694525904203	0.984172403812408
0.87543530058651	0.984216332435608
0.876153164711632	0.985108196735382
0.876901576246334	0.985285222530365
0.877665261485826	0.985297977924347
0.878375488758553	0.985594689846039
0.87914681085044	0.985698342323303
0.880002138318671	0.986092150211334
0.880758186705767	0.986213207244873
0.881544782502444	0.9862260222435
0.8823619257087	0.986405372619629
0.883148521505376	0.98648738861084
0.883988575268817	0.986966609954834
0.884759897360704	0.987081527709961
0.885584677419355	0.987093031406403
0.886394183773216	0.98729932308197
0.887180779569892	0.987378299236298
0.888013196480938	0.987613439559937
0.888784518572825	0.987694144248962
0.889616935483871	0.987832963466644
0.890495173509286	0.987845778465271
0.891297043010753	0.987905144691467
0.892106549364614	0.988445580005646
0.89292369257087	0.988571584224701
0.893664467253177	0.988762080669403
0.894428152492669	0.988771855831146
0.895336937927664	0.988857567310333
0.896283907624633	0.989116132259369
0.897154508797654	0.989205181598663
0.8979869257087	0.989332973957062
0.898758247800587	0.989400863647461
0.899667033235582	0.98968368768692
0.900636913489736	0.989768147468567
0.901476967253177	0.989892899990082
0.902446847507331	0.989953935146332
0.903340359237537	0.990120351314545
0.904180413000978	0.990130007266998
0.905081561583578	0.990186512470245
0.905936889051808	0.99028867483139
0.90671584799609	0.990338742733002
0.907639907135875	0.990901052951813
0.908609787390029	0.991018652915955
0.909617851906158	0.991209149360657
0.910519000488759	0.991288185119629
0.911496517595308	0.991544663906097
0.912496945259042	0.991631031036377
0.913382820136852	0.991770267486572
0.914459616324536	0.991831362247467
0.915544049364614	0.992132604122162
0.916552113880743	0.992210268974304
0.917636546920821	0.992347657680511
0.91864461143695	0.992411136627197
0.919721407624633	0.992567360401154
0.920828751221896	0.992730855941772
0.921852089442815	0.992778301239014
0.92279142228739	0.993092238903046
0.923929313294233	0.993166148662567
0.925029020039101	0.993294298648834
0.926098179374389	0.993347465991974
0.927320075757576	0.993508636951447
0.928381598240469	0.993563413619995
0.929611131476051	0.993658900260925
0.930932306940371	0.993875682353973
0.932161840175953	0.993923902511597
0.933490652492669	0.99400782585144
0.934659090909091	0.994153738021851
0.935919171554252	0.994194746017456
0.936965420332356	0.994264125823975
0.938141495601173	0.994297981262207
0.939325207722385	0.994772493839264
0.94074566226784	0.995010077953339
0.942074474584555	0.995079338550568
0.943594208211144	0.99534672498703
0.944930657380254	0.9954674243927
0.946473301564027	0.99576735496521
0.948130498533724	0.995836675167084
0.94986406402737	0.996009588241577
0.951651087487781	0.996199190616608
0.953254826490714	0.99632740020752
0.955026576246334	0.996612846851349
0.957180168621701	0.996840238571167
0.959349034701857	0.997044861316681
0.96185392228739	0.997165083885193
0.96509958455523	0.997493147850037
0.968085593841642	0.997708737850189
0.971407624633431	0.998079121112823
0.977517106549365	0.998505592346191
0.989926991691105	0.999454379081726


==> results/CDF_14_7.dat <==
x	y
0	0
0.000633394383394383	0.166965875774622
0.00126678876678877	0.176956240087748
0.00190018315018315	0.178141754120588
0.00253357753357753	0.191883694380522
0.00316697191697192	0.193313997238874
0.0038003663003663	0.194174241274595
0.00443376068376068	0.209913201630116
0.00506715506715507	0.212267633527517
0.00570054945054945	0.213247168809175
0.00633394383394383	0.21485211700201
0.00696733821733822	0.215899769216776
0.0076007326007326	0.216505441814661
0.00823412698412698	0.231896884739399
0.00886752136752137	0.236162602901459
0.00950091575091575	0.237120259553194
0.0101343101343101	0.240009743720293
0.0107677045177045	0.241298012435436
0.0114010989010989	0.241911090910435
0.0120344932844933	0.24366357922554
0.0126678876678877	0.244481518864632
0.0133012820512821	0.245481666177511
0.0139346764346764	0.246321238577366
0.0145680708180708	0.246886946260929
0.0152014652014652	0.247500412166119
0.0158348595848596	0.262905828654766
0.016468253968254	0.265619598329067
0.0171016483516484	0.268855564296246
0.0177350427350427	0.271918259561062
0.0183684371184371	0.273135595023632
0.0190018315018315	0.274027463048697
0.0196352258852259	0.276988979429007
0.0202686202686203	0.278121788054705
0.0209020146520147	0.279301565140486
0.021535409035409	0.280318509787321
0.0221688034188034	0.280958782881498
0.0228021978021978	0.281590048223734
0.0234355921855922	0.282084595412016
0.0240689865689866	0.28418093174696
0.024702380952381	0.285166542977095
0.0253357753357753	0.285755272954702
0.0259691697191697	0.286841053515673
0.0266025641025641	0.287460137158632
0.0272359584859585	0.28799981251359
0.0278693528693529	0.288943141698837
0.0285027472527473	0.289530016481876
0.0291361416361416	0.290055524557829
0.029769536019536	0.290642071515322
0.0304029304029304	0.291187729686499
0.0310363247863248	0.291662998497486
0.0316697191697192	0.307906288653612
0.0323031135531136	0.312209170311689
0.0329365079365079	0.313143707811832
0.0335699023199023	0.31660446152091
0.0342032967032967	0.317963309586048
0.0348366910866911	0.3185646943748
0.0354700854700855	0.322204045951366
0.0361034798534799	0.323217228055
0.0367368742368742	0.324493747204542
0.0373702686202686	0.325490213930607
0.038003663003663	0.326081484556198
0.0386370573870574	0.326711762696505
0.0392704517704518	0.329625349491835
0.0399038461538462	0.330822948366404
0.0405372405372405	0.331973623484373
0.0411706349206349	0.333202753216028
0.0418040293040293	0.333949375897646
0.0424374236874237	0.33457625284791
0.0430708180708181	0.335536189377308
0.0437042124542125	0.336166575551033
0.0443376068376068	0.336844984441996
0.0449710012210012	0.337492525577545
0.0456043956043956	0.337989639490843
0.04623778998779	0.338502071797848
0.0468711843711844	0.338944543153048
0.0475045787545788	0.341080825775862
0.0481379731379731	0.342060547322035
0.0487713675213675	0.342626977711916
0.0494047619047619	0.343755189329386
0.0500381562881563	0.344373397529125
0.0506715506715507	0.344892632216215
0.0513049450549451	0.346008449792862
0.0519383394383394	0.346631303429604
0.0525717338217338	0.347163468599319
0.0532051282051282	0.347795758396387
0.0538385225885226	0.348362352699041
0.054471916971917	0.348822712898254
0.0551053113553114	0.349661055952311
0.0557387057387057	0.35034154728055
0.0563721001221001	0.350826252251863
0.0570054945054945	0.351434286683798
0.0576388888888889	0.351979427039623
0.0582722832722833	0.352421149611473
0.0589056776556777	0.35301761329174
0.059539072039072	0.353474043309689
0.0601724664224664	0.35398643091321
0.0608058608058608	0.354461017996073
0.0614392551892552	0.354907602071762
0.0620726495726496	0.355367377400398
0.062706043956044	0.37112057954073
0.0633394383394383	0.373766709119081
0.0639728327228327	0.376635730266571
0.0646062271062271	0.380115959793329
0.0652396214896215	0.381320368498564
0.0658730158730159	0.382173221558332
0.0665064102564103	0.385792847722769
0.0671398046398046	0.386992089450359
0.067773199023199	0.388229258358479
0.0684065934065934	0.389271296560764
0.0690399877899878	0.38989882171154
0.0696733821733822	0.390508335083723
0.0703067765567766	0.39095888659358
0.0709401709401709	0.395207211375237
0.0715735653235653	0.396514873951674
0.0722069597069597	0.397076647728682
0.0728403540903541	0.398526340723038
0.0734737484737485	0.399135753512383
0.0741071428571429	0.399648822844028
0.0747405372405372	0.400803446769714
0.0753739316239316	0.401415001600981
0.076007326007326	0.401932310312986
0.0766407203907204	0.402507126331329
0.0772741147741148	0.403038699179888
0.0779075091575092	0.403482746332884
0.0785409035409035	0.406704552471638
0.0791742979242979	0.408290471881628
0.0798076923076923	0.408924013376236
0.0804410866910867	0.41022652387619
0.0810744810744811	0.410849884152412
0.0817078754578755	0.411533799022436
0.0823412698412698	0.412785727530718
0.0829746642246642	0.41341207921505
0.0836080586080586	0.414181262254715
0.084241452991453	0.414789363741875
0.0848748473748474	0.415318548679352
0.0855082417582418	0.415832560509443
0.0861416361416361	0.416729561984539
0.0867750305250305	0.41737449541688
0.0874084249084249	0.417981471866369
0.0880418192918193	0.418661195784807
0.0886752136752137	0.419193278998137
0.0893086080586081	0.419668886810541
0.0899420024420024	0.420273769646883
0.0905753968253968	0.420738227665424
0.0912087912087912	0.421238679438829
0.0918421855921856	0.421739850193262
0.09247557997558	0.422159224748611
0.0931089743589744	0.422591615468264
0.0937423687423687	0.422983583062887
0.0943757631257631	0.425056584179401
0.0950091575091575	0.425992596894503
0.0956425518925519	0.42651866003871
0.0962759462759463	0.427606228739023
0.0969093406593407	0.42818508297205
0.097542735042735	0.428669419139624
0.0981761294261294	0.429833706468344
0.0988095238095238	0.430432200431824
0.0994429181929182	0.430937968194485
0.100076312576313	0.43154077231884
0.100709706959707	0.432079710066319
0.101343101343101	0.432491131126881
0.101976495726496	0.433472864329815
0.10260989010989	0.434210989624262
0.103243284493284	0.434685874730349
0.103876678876679	0.435327924787998
0.104510073260073	0.435788284987211
0.105143467643468	0.436304528266191
0.105776862026862	0.436938028782606
0.106410256410256	0.437389861792326
0.107043650793651	0.437900770455599
0.107677045177045	0.438358582556248
0.10831043956044	0.438783936202526
0.108943833943834	0.439218115061522
0.109577228327228	0.439970869570971
0.110210622710623	0.440532799810171
0.110844017094017	0.441066540777683
0.111477411477411	0.441676434129477
0.112110805860806	0.442149020731449
0.1127442002442	0.442603077739477
0.113377594627595	0.443191599100828
0.114010989010989	0.443637635558844
0.114644383394383	0.444109655916691
0.115277777777778	0.444602712988853
0.115911172161172	0.445004567503929
0.116544566544567	0.445424411445856
0.117177960927961	0.445802073925734
0.117811355311355	0.446404952555895
0.11844474969475	0.446863811463118
0.119078144078144	0.447252046316862
0.119711538461538	0.4477300606668
0.120344932844933	0.448132421821356
0.120978327228327	0.448522727936506
0.121611721611722	0.448972322046757
0.122245115995116	0.44940135627985
0.12287851037851	0.449789095669985
0.123511904761905	0.45019169524312
0.124145299145299	0.450592517852783
0.124778693528694	0.450956713408232
0.125412087912088	0.467252135276794
0.126045482295482	0.47146563231945
0.126678876678877	0.47232261672616
0.127312271062271	0.475725628435612
0.127945665445665	0.476639442145824
0.12857905982906	0.477557685226202
0.129212454212454	0.481335513293743
0.129845848595849	0.482293527573347
0.130479242979243	0.483562961220741
0.131112637362637	0.484410546720028
0.131746031746032	0.48503253236413
0.132379426129426	0.485616844147444
0.133012820512821	0.489306438714266
0.133646214896215	0.490578912198544
0.134279609279609	0.491788875311613
0.134913003663004	0.493118323385715
0.135546398046398	0.493827972561121
0.136179792429792	0.494394265115261
0.136813186813187	0.495347518473864
0.137446581196581	0.495938055217266
0.138079975579976	0.496555898338556
0.13871336996337	0.497163262218237
0.139346764346764	0.497593812644482
0.139980158730159	0.498039580881596
0.140613553113553	0.498409919440746
0.141246947496947	0.50275557115674
0.141880341880342	0.503906439989805
0.142513736263736	0.50454892963171
0.143147130647131	0.50609128549695
0.143780525030525	0.506670340895653
0.144413919413919	0.507139082998037
0.145047313797314	0.508420709520578
0.145680708180708	0.509292148053646
0.146314102564103	0.509794916957617
0.146947496947497	0.510394334793091
0.147580891330891	0.510925613343716
0.148214285714286	0.511311914771795
0.14884768009768	0.512302909046412
0.149481074481074	0.513066038489342
0.150114468864469	0.513517472893
0.150747863247863	0.514141954481602
0.151381257631258	0.514575861394405
0.152014652014652	0.515055302530527
0.152648046398046	0.515614215284586
0.153281440781441	0.516026668250561
0.153914835164835	0.516500748693943
0.15454822954823	0.516916822642088
0.155181623931624	0.517305586487055
0.155815018315018	0.517700616270304
0.156448412698413	0.5206079185009
0.157081807081807	0.521695196628571
0.157715201465201	0.522770076990128
0.158348595848596	0.524063382297754
0.15898199023199	0.524762079119682
0.159615384615385	0.525325000286102
0.160248778998779	0.526594888418913
0.160882173382173	0.52724401652813
0.161515567765568	0.527948502451181
0.162148962148962	0.528371777385473
0.162782356532357	0.529062338173389
0.163415750915751	0.529516559094191
0.164049145299145	0.529880810528994
0.16468253968254	0.531287148594856
0.165315934065934	0.531921315938234
0.165949328449328	0.532408181577921
0.166582722832723	0.533182065933943
0.167216117216117	0.53363124653697
0.167849511599512	0.534032292664051
0.168482905982906	0.534636549651623
0.1691163003663	0.535181645303965
0.169749694749695	0.53558548912406
0.170383089133089	0.536026902496815
0.171016483516484	0.536450035870075
0.171649877899878	0.536791540682316
0.172283272283272	0.5377405770123
0.172916666666667	0.538447394967079
0.173550061050061	0.538876660168171
0.174183455433455	0.53949473425746
0.17481684981685	0.539920598268509
0.175450244200244	0.540392007678747
0.176083638583639	0.541010696440935
0.176717032967033	0.541432030498981
0.177350427350427	0.541928816586733
0.177983821733822	0.542360663414001
0.178617216117216	0.542754650115967
0.179250610500611	0.543151676654816
0.179884004884005	0.543668862432241
0.180517399267399	0.544096734374762
0.181150793650794	0.544513292610645
0.181784188034188	0.544975835829973
0.182417582417582	0.545342124998569
0.183050976800977	0.545725487172604
0.183684371184371	0.546160046011209
0.184317765567766	0.546518169343472
0.18495115995116	0.54689547419548
0.185584554334554	0.54722710698843
0.186217948717949	0.54761516302824
0.186851343101343	0.547960959374905
0.187484737484737	0.548282656818628
0.188118131868132	0.550289127975702
0.188751526251526	0.551078114658594
0.189384920634921	0.551630280911922
0.190018315018315	0.552677854895592
0.190651709401709	0.553192093968391
0.191285103785104	0.55361869931221
0.191918498168498	0.554548751562834
0.192551892551893	0.555269699543715
0.193185286935287	0.555716756731272
0.193818681318681	0.556269943714142
0.194452075702076	0.556753017008305
0.19508547008547	0.557105585932732
0.195718864468864	0.558089256286621
0.196352258852259	0.558820888400078
0.196985653235653	0.559242147952318
0.197619047619048	0.559852853417397
0.198252442002442	0.560258813202381
0.198885836385836	0.560720711946487
0.199519230769231	0.561311364173889
0.200152625152625	0.561706181615591
0.20078601953602	0.562178526073694
0.201419413919414	0.562579490244389
0.202052808302808	0.56295108050108
0.202686202686203	0.563300080597401
0.203319597069597	0.564179085195065
0.203952991452991	0.56475442647934
0.204586385836386	0.565295893698931
0.20521978021978	0.565917041152716
0.205853174603175	0.566343039274216
0.206486568986569	0.566795777529478
0.207119963369963	0.567391313612461
0.207753357753358	0.567811548709869
0.208386752136752	0.568267144262791
0.209020146520147	0.568614400923252
0.209653540903541	0.569091189652681
0.210286935286935	0.569466892629862
0.21092032967033	0.56978652626276
0.211553724053724	0.570426192134619
0.212187118437118	0.570836253464222
0.212820512820513	0.571203142404556
0.213453907203907	0.571671575307846
0.214087301587302	0.572027459740639
0.214720695970696	0.572362720966339
0.21535409035409	0.572772804647684
0.215987484737485	0.573159378021955
0.216620879120879	0.573497403413057
0.217254273504274	0.573850758373737
0.217887667887668	0.574199676513672
0.218521062271062	0.574506159871817
0.219154456654457	0.575243514031172
0.219787851037851	0.575832091271877
0.220421245421245	0.576204482465982
0.22105463980464	0.576721757650375
0.221688034188034	0.577097322791815
0.222321428571429	0.577525097876787
0.222954822954823	0.578024934977293
0.223588217338217	0.578434243798256
0.224221611721612	0.578864898532629
0.224855006105006	0.579257737845182
0.2254884004884	0.579617969691753
0.226121794871795	0.579956885427237
0.226755189255189	0.580479685217142
0.227388583638584	0.580881651490927
0.228021978021978	0.581270284950733
0.228655372405372	0.581707235425711
0.229288766788767	0.582049448043108
0.229922161172161	0.582411300390959
0.230555555555556	0.582834288477898
0.23118894993895	0.583167921751738
0.231822344322344	0.583521898835897
0.232455738705739	0.58383596688509
0.233089133089133	0.584206111729145
0.233722527472527	0.584528788924217
0.234355921855922	0.584828443825245
0.234989316239316	0.585372790694237
0.235622710622711	0.585733611136675
0.236256105006105	0.586078301072121
0.236889499389499	0.586503122001886
0.237522893772894	0.586836729198694
0.238156288156288	0.58715770021081
0.238789682539683	0.587543223053217
0.239423076923077	0.587914068251848
0.240056471306471	0.588234439492226
0.240689865689866	0.588573258370161
0.24132326007326	0.588912047445774
0.241956654456654	0.589208927005529
0.242590048840049	0.589605282992125
0.243223443223443	0.589917421340942
0.243856837606838	0.590265862643719
0.244490231990232	0.590605933219194
0.245123626373626	0.590906072407961
0.245757020757021	0.591231014579535
0.246390415140415	0.591562122106552
0.24702380952381	0.59187226742506
0.247657203907204	0.592194650322199
0.248290598290598	0.592502906918526
0.248923992673993	0.592802118510008
0.249557387057387	0.593094896525145
0.250190781440781	0.608555428683758
0.250824175824176	0.611044809222221
0.25145757020757	0.613738592714071
0.252090964590965	0.617073073983192
0.252724358974359	0.618080124258995
0.253357753357753	0.618895713239908
0.253991147741148	0.622325699776411
0.254624542124542	0.623398650437593
0.255257936507936	0.62453443184495
0.255891330891331	0.624973516911268
0.256524725274725	0.625938478857279
0.25715811965812	0.626439541578293
0.257791514041514	0.626771006733179
0.258424908424908	0.631219930946827
0.259058302808303	0.632306706160307
0.259691697191697	0.632880739867687
0.260325091575092	0.634267188608646
0.260958485958486	0.634761445224285
0.26159188034188	0.63515642657876
0.262225274725275	0.63603538647294
0.262858669108669	0.636692229658365
0.263492063492063	0.6370649933815
0.264125457875458	0.637565214186907
0.264758852258852	0.63798613473773
0.265392246642247	0.638288460671902
0.266025641025641	0.642270974814892
0.266659035409035	0.643172718584538
0.26729242979243	0.644496865570545
0.267925824175824	0.645806856453419
0.268559218559219	0.64632748439908
0.269192612942613	0.646918933838606
0.269826007326007	0.648056969046593
0.270459401709402	0.648703441023827
0.271092796092796	0.649393729865551
0.27172619047619	0.649890687316656
0.272359584859585	0.650299310684204
0.272992979242979	0.650658957660198
0.273626373626374	0.651523984968662
0.274259768009768	0.65207102149725
0.274893162393162	0.652596831321716
0.275526556776557	0.653190143406391
0.276159951159951	0.653569277375937
0.276793345543346	0.653970122337341
0.27742673992674	0.654473274946213
0.278060134310134	0.654828365892172
0.278693528693529	0.655211966484785
0.279326923076923	0.655510272830725
0.279960317460317	0.655896876007318
0.280593711843712	0.656209405511618
0.281227106227106	0.656478259712458
0.281860500610501	0.660674031823874
0.282493894993895	0.661744516342878
0.283127289377289	0.662297818809748
0.283760683760684	0.663555346429348
0.284394078144078	0.664284199476242
0.285027472527473	0.664667811244726
0.285660866910867	0.666011728346348
0.286294261294261	0.666850335896015
0.286927655677656	0.667243640869856
0.28756105006105	0.667813770473003
0.288194444444444	0.668265357613564
0.288827838827839	0.668564267456532
0.289461233211233	0.6698246486485
0.290094627594628	0.670328222215176
0.290728021978022	0.671018999069929
0.291361416361416	0.671656988561153
0.291994810744811	0.672029346227646
0.292628205128205	0.672459553927183
0.2932615995116	0.672964844852686
0.293894993894994	0.673375211656094
0.294528388278388	0.673810005187988
0.295161782661783	0.674163233488798
0.295795177045177	0.674479659646749
0.296428571428571	0.674777630716562
0.297061965811966	0.675621435046196
0.29769536019536	0.676162637770176
0.298328754578755	0.676662418991327
0.298962148962149	0.677259027957916
0.299595543345543	0.67763788998127
0.300228937728938	0.678028337657452
0.300862332112332	0.678566128015518
0.301495726495726	0.678941171616316
0.302129120879121	0.679344639182091
0.302762515262515	0.679634418338537
0.30339590964591	0.68005459010601
0.304029304029304	0.680350471287966
0.304662698412698	0.68062299862504
0.305296092796093	0.681165512651205
0.305929487179487	0.681508935987949
0.306562881562882	0.681814633309841
0.307196275946276	0.682168077677488
0.30782967032967	0.68251021578908
0.308463064713065	0.682782702147961
0.309096459096459	0.683126792311668
0.309729853479853	0.683454383164644
0.310363247863248	0.683713518083096
0.310996642246642	0.68401426076889
0.311630036630037	0.6842993311584
0.312263431013431	0.684543415904045
0.312896825396825	0.687577687203884
0.31353021978022	0.688330311328173
0.314163614163614	0.689432490617037
0.314797008547009	0.690599370747805
0.315430402930403	0.691076625138521
0.316063797313797	0.691620785742998
0.316697191697192	0.692739181220531
0.317330586080586	0.693357042968273
0.31796398046398	0.694012030959129
0.318597374847375	0.694498669356108
0.319230769230769	0.694888655096292
0.319864163614164	0.695226397365332
0.320497557997558	0.696401230990887
0.321130952380952	0.697013769298792
0.321764346764347	0.697598554193974
0.322397741147741	0.698272135108709
0.323031135531136	0.698669869452715
0.32366452991453	0.699068132787943
0.324297924297924	0.699348140507936
0.324931318681319	0.699963297694921
0.325564713064713	0.700355052947998
0.326198107448107	0.700632750988007
0.326831501831502	0.701028522104025
0.327464896214896	0.701309207826853
0.328098290598291	0.701572019606829
0.328731684981685	0.70292130112648
0.329365079365079	0.703456092625856
0.329998473748474	0.703845396637917
0.330631868131868	0.704450063407421
0.331265262515263	0.70493071898818
0.331898656898657	0.705234982073307
0.332532051282051	0.705840609967709
0.333165445665446	0.706347264349461
0.33379884004884	0.706655185669661
0.334432234432234	0.707053527235985
0.335065628815629	0.707402143627405
0.335699023199023	0.707655895501375
0.336332417582418	0.708194699138403
0.336965811965812	0.708521325141191
0.337599206349206	0.708931710571051
0.338232600732601	0.709328565746546
0.338865995115995	0.709613509476185
0.33949938949939	0.709933254867792
0.340132783882784	0.710269939154387
0.340766178266178	0.710565019398928
0.341399572649573	0.710884895175695
0.342032967032967	0.711163338273764
0.342666361416361	0.711422629654408
0.343299755799756	0.711669985204935
0.34393315018315	0.712426219135523
0.344566544566545	0.712873935699463
0.345199938949939	0.713373262435198
0.345833333333333	0.713913820683956
0.346466727716728	0.714262496680021
0.347100122100122	0.71462569758296
0.347733516483516	0.714884478598833
0.348366910866911	0.715500771999359
0.349000305250305	0.715888895094395
0.3496336996337	0.716162759810686
0.350267094017094	0.716564614325762
0.350900488400488	0.716840706765652
0.351533882783883	0.717094529420137
0.352167277167277	0.71769742667675
0.352800671550672	0.718044139444828
0.353434065934066	0.718345575034618
0.35406746031746	0.718712650239468
0.354700854700855	0.719056531786919
0.355334249084249	0.719317849725485
0.355967643467643	0.719676550477743
0.356601037851038	0.72000702470541
0.357234432234432	0.720252085477114
0.357867826617827	0.72054635360837
0.358501221001221	0.720818407833576
0.359134615384615	0.721041698008776
0.35976800976801	0.721500046551228
0.360401404151404	0.72178753465414
0.361034798534799	0.722148198634386
0.361668192918193	0.722503289580345
0.362301587301587	0.722762458026409
0.362934981684982	0.723058365285397
0.363568376068376	0.7233851775527
0.36420177045177	0.723671387881041
0.364835164835165	0.723944824188948
0.365468559218559	0.724249642342329
0.366101953601954	0.724500373005867
0.366735347985348	0.724737584590912
0.367368742368742	0.725069873034954
0.368002136752137	0.725319307297468
0.368635531135531	0.725599139928818
0.369268925518926	0.725892387330532
0.36990231990232	0.726126883178949
0.370535714285714	0.726374592632055
0.371169108669109	0.726596605032682
0.371802503052503	0.726892799139023
0.372435897435897	0.727139696478844
0.373069291819292	0.727358505129814
0.373702686202686	0.727617025375366
0.374336080586081	0.727840483188629
0.374969474969475	0.728063125163317
0.375602869352869	0.729941476136446
0.376236263736264	0.730626106262207
0.376869658119658	0.731072250753641
0.377503052503052	0.731836576014757
0.378136446886447	0.732410874217749
0.378769841269841	0.732727028429508
0.379403235653236	0.733564916998148
0.38003663003663	0.734184015542269
0.380670024420024	0.734495710581541
0.381303418803419	0.734966933727264
0.381936813186813	0.735349021852016
0.382570207570208	0.735598850995302
0.383203601953602	0.736491490155458
0.383836996336996	0.736893463879824
0.384470390720391	0.737432975322008
0.385103785103785	0.73789918422699
0.38573717948718	0.738263975828886
0.386370573870574	0.738629128783941
0.387003968253968	0.739072896540165
0.387637362637363	0.739417195320129
0.388270757020757	0.739735208451748
0.388904151404151	0.740085337311029
0.389537545787546	0.740355130285025
0.39017094017094	0.740603912621737
0.390804334554335	0.741436205804348
0.391437728937729	0.741874352097511
0.392071123321123	0.742379147559404
0.392704517704518	0.742940180003643
0.393337912087912	0.743271932005882
0.393971306471306	0.743621677160263
0.394604700854701	0.743862077593803
0.395238095238095	0.744462214410305
0.39587148962149	0.744825936853886
0.396504884004884	0.7450812458992
0.397138278388278	0.745464459061623
0.397771672771673	0.745723374187946
0.398405067155067	0.745965536683798
0.399038461538462	0.746540512889624
0.399671855921856	0.746858894824982
0.40030525030525	0.74714720249176
0.400938644688645	0.747473914176226
0.401572039072039	0.747790824621916
0.402205433455433	0.748030353337526
0.402838827838828	0.74834617972374
0.403472222222222	0.748638663440943
0.404105616605617	0.748867586255074
0.404739010989011	0.749130912125111
0.405372405372405	0.749347202479839
0.4060057997558	0.749588202685118
0.406639194139194	0.750410199165344
0.407272588522589	0.750777825713158
0.407905982905983	0.751283030956984
0.408539377289377	0.751722954213619
0.409172771672772	0.752076584845781
0.409806166056166	0.752426195889711
0.41043956043956	0.752887055277824
0.411072954822955	0.753241822123528
0.411706349206349	0.753568775951862
0.412339743589744	0.753941182047129
0.412973137973138	0.754222422838211
0.413606532356532	0.754472456872463
0.414239926739927	0.754961628466845
0.414873321123321	0.755275677889585
0.415506715506716	0.755630761384964
0.41614010989011	0.756010323762894
0.416773504273504	0.756273102015257
0.417406898656899	0.756555750966072
0.418040293040293	0.756769135594368
0.418673687423687	0.757151260972023
0.419307081807082	0.757425062358379
0.419940476190476	0.757642298936844
0.420573870573871	0.757927738130093
0.421207264957265	0.758148912340403
0.421840659340659	0.758360836654902
0.422474053724054	0.758899737149477
0.423107448107448	0.759197805076838
0.423740842490842	0.759463541209698
0.424374236874237	0.759782921522856
0.425007631257631	0.76008003950119
0.425641025641026	0.760297991335392
0.42627442002442	0.76063409075141
0.426907814407814	0.760936412960291
0.427541208791209	0.761160023510456
0.428174603174603	0.761431735008955
0.428807997557998	0.761644445359707
0.429441391941392	0.761882819235325
0.430074786324786	0.762202084064484
0.430708180708181	0.762430779635906
0.431341575091575	0.762702718377113
0.431974969474969	0.762944556772709
0.432608363858364	0.763168815523386
0.433241758241758	0.763406667858362
0.433875152625153	0.763650517910719
0.434508547008547	0.763872265815735
0.435141941391941	0.764086529612541
0.435775335775336	0.764320403337479
0.43640873015873	0.764526095241308
0.437042124542125	0.764724504202604
0.437675518925519	0.76529398560524
0.438308913308913	0.765638269484043
0.438942307692308	0.766025841236115
0.439575702075702	0.766463756561279
0.440209096459096	0.76674247533083
0.440842490842491	0.767037358134985
0.441475885225885	0.7672577239573
0.44210927960928	0.76774125918746
0.442742673992674	0.768060434609652
0.443376068376068	0.768282819539309
0.444009462759463	0.76861746609211
0.444642857142857	0.768856979906559
0.445276251526251	0.769077185541391
0.445909645909646	0.769504498690367
0.44654304029304	0.769863184541464
0.447176434676435	0.770116072148085
0.447809829059829	0.770417645573616
0.448443223443223	0.770701691508293
0.449076617826618	0.77091209590435
0.449710012210012	0.771224152296782
0.450343406593407	0.771501980721951
0.450976800976801	0.771708708256483
0.451610195360195	0.771958328783512
0.45224358974359	0.772159293293953
0.452876984126984	0.772388707846403
0.453510378510379	0.772813446819782
0.454143772893773	0.773067004978657
0.454777167277167	0.773389432579279
0.455410561660562	0.773673608899117
0.456043956043956	0.7739282771945
0.45667735042735	0.774189561605453
0.457310744810745	0.77448446303606
0.457944139194139	0.774735067039728
0.458577533577534	0.77497236430645
0.459210927960928	0.7752377204597
0.459844322344322	0.775455392897129
0.460477716727717	0.775665506720543
0.461111111111111	0.775973293930292
0.461744505494506	0.776197385042906
0.4623778998779	0.776445511728525
0.463011294261294	0.77670643478632
0.463644688644689	0.776911903172731
0.464278083028083	0.777130749076605
0.464911477411477	0.777321025729179
0.465544871794872	0.777584452182055
0.466178266178266	0.777789231389761
0.466811660561661	0.777990344911814
0.467445054945055	0.778213538229465
0.468078449328449	0.7784029468894
0.468711843711844	0.778588898479939
0.469345238095238	0.778956890106201
0.469978632478632	0.779262702912092
0.470612026862027	0.779493283480406
0.471245421245421	0.779759876430035
0.471878815628816	0.780022505670786
0.47251221001221	0.780218172818422
0.473145604395604	0.78050784394145
0.473778998778999	0.780775632709265
0.474412393162393	0.780976101756096
0.475045787545788	0.781214989721775
0.475679181929182	0.78140988573432
0.476312576312576	0.781632099300623
0.476945970695971	0.78192500025034
0.477579365079365	0.782130774110556
0.478212759462759	0.782380640506744
0.478846153846154	0.782603126019239
0.479479548229548	0.782810479402542
0.480112942612943	0.783030167222023
0.480746336996337	0.783258963376284
0.481379731379731	0.783461876213551
0.482013125763126	0.783662214875221
0.48264652014652	0.783881198614836
0.483279914529915	0.784069489687681
0.483913308913309	0.784255590289831
0.484546703296703	0.784534096717834
0.485180097680098	0.78473412618041
0.485813492063492	0.78495966270566
0.486446886446886	0.78514564037323
0.487080280830281	0.785386715084314
0.487713675213675	0.785593286156654
0.48834706959707	0.785770788788795
0.488980463980464	0.786018393933773
0.489613858363858	0.786213781684637
0.490247252747253	0.786400351673365
0.490880647130647	0.78661497682333
0.491514041514041	0.786797069013119
0.492147435897436	0.786978669464588
0.49278083028083	0.787203088402748
0.493414224664225	0.787414565682411
0.494047619047619	0.787597950547934
0.494681013431013	0.787787135690451
0.495314407814408	0.787985801696777
0.495947802197802	0.788157146424055
0.496581196581197	0.788358945399523
0.497214590964591	0.788554571568966
0.497847985347985	0.788722075521946
0.49848137973138	0.788908530026674
0.499114774114774	0.789075013250113
0.499748168498168	0.789262007921934
0.500381562881563	0.804634977132082
0.501014957264957	0.806333467364311
0.501648351648352	0.809069626033306
0.502281746031746	0.811878964304924
0.50291514041514	0.812816970050335
0.503548534798535	0.813530620187521
0.504181929181929	0.816614624112844
0.504815323565324	0.817620195448399
0.505448717948718	0.818532183766365
0.506082112332112	0.819303557276726
0.506715506715507	0.819678407162428
0.507348901098901	0.820048864930868
0.507982295482295	0.82343403249979
0.50861568986569	0.824390452355146
0.509249084249084	0.825466640293598
0.509882478632479	0.825796168297529
0.510515873015873	0.827046003192663
0.511149267399267	0.827471442520618
0.511782661782662	0.827690877020359
0.512416056166056	0.828591670840979
0.513049450549451	0.828962918370962
0.513682844932845	0.829240866005421
0.514316239316239	0.829668659716845
0.514949633699634	0.829900179058313
0.515583028083028	0.830098640173674
0.516216422466423	0.833847891539335
0.516849816849817	0.835385911166668
0.517483211233211	0.83582542091608
0.518116605616606	0.836943000555038
0.51875	0.83756060898304
0.519383394383394	0.837813388556242
0.520016788766789	0.8389523178339
0.520650183150183	0.83962620049715
0.521283577533578	0.839905176311731
0.521916971916972	0.840344853699207
0.522550366300366	0.840584676712751
0.523183760683761	0.840872723609209
0.523817155067155	0.841659903526306
0.524450549450549	0.842000022530556
0.525083943833944	0.84246988222003
0.525717338217338	0.842861920595169
0.526350732600733	0.843157283961773
0.526984126984127	0.843408208340406
0.527617521367521	0.843794673681259
0.528250915750916	0.844051256775856
0.52888431013431	0.844291277229786
0.529517704517705	0.844568114727736
0.530151098901099	0.844748083502054
0.530784493284493	0.844943359494209
0.531417887667888	0.848374329507351
0.532051282051282	0.849281717091799
0.532684676434676	0.850362777709961
0.533318070818071	0.850678864866495
0.533951465201465	0.852040838450193
0.53458485958486	0.852482851594687
0.535218253968254	0.852697640657425
0.535851648351648	0.854170523583889
0.536485042735043	0.854638442397118
0.537118437118437	0.854942839592695
0.537751831501831	0.855463765561581
0.538385225885226	0.855698388069868
0.53901862026862	0.855898205190897
0.539652014652015	0.857043594121933
0.540285409035409	0.857737477868795
0.540918803418803	0.858036436140537
0.541552197802198	0.858533099293709
0.542185592185592	0.8589126765728
0.542818986568987	0.859107114374638
0.543452380952381	0.85955011844635
0.544085775335775	0.859903573989868
0.54471916971917	0.860102582722902
0.545352564102564	0.860371742397547
0.545985958485958	0.860547453165054
0.546619352869353	0.860754601657391
0.547252747252747	0.861459340900183
0.547886141636142	0.861883081495762
0.548519536019536	0.862348314374685
0.54915293040293	0.862746637314558
0.549786324786325	0.863045491278172
0.550419719169719	0.863290950655937
0.551053113553114	0.863724641501904
0.551686507936508	0.864010345190763
0.552319902319902	0.864264730364084
0.552953296703297	0.864564467221498
0.553586691086691	0.864747803658247
0.554220085470085	0.864946652203798
0.55485347985348	0.86530789360404
0.555486874236874	0.865526158362627
0.556120268620269	0.865782912820578
0.556753663003663	0.865949112921953
0.557387057387057	0.866235669702291
0.558020451770452	0.866431187838316
0.558653846153846	0.866573516279459
0.559287240537241	0.866844467818737
0.559920634920635	0.867015808820724
0.560554029304029	0.867174629122019
0.561187423687424	0.867373328655958
0.561820818070818	0.867520563304424
0.562454212454212	0.867656324058771
0.563087606837607	0.871071353554726
0.563721001221001	0.872493747621775
0.564354395604396	0.872919704765081
0.56498778998779	0.874008309096098
0.565621184371184	0.874599941074848
0.566254578754579	0.874824389815331
0.566887973137973	0.876049648970366
0.567521367521368	0.876448549330235
0.568154761904762	0.877007827162743
0.568788156288156	0.877444189041853
0.569421550671551	0.877666641026735
0.570054945054945	0.877937685698271
0.570688339438339	0.879054170101881
0.571321733821734	0.879576321691275
0.571955128205128	0.880176320672035
0.572588522588523	0.880648992955685
0.573221916971917	0.880976099520922
0.573855311355311	0.881231486797333
0.574488705738706	0.881677132099867
0.5751221001221	0.881960522383451
0.575755494505494	0.882212471216917
0.576388888888889	0.882492762058973
0.577022283272283	0.882665641605854
0.577655677655678	0.882850132882595
0.578289072039072	0.883909426629543
0.578922466422466	0.88434361666441
0.579555860805861	0.884856786578894
0.580189255189255	0.885072585195303
0.58082264957265	0.885721277445555
0.581456043956044	0.886007238179445
0.582089438339438	0.886168375611305
0.582722832722833	0.886803109198809
0.583356227106227	0.887077827006578
0.583989621489622	0.887294620275497
0.584623015873016	0.887626703828573
0.58525641025641	0.887804690748453
0.585889804639805	0.887958582490683
0.586523199023199	0.888380892574787
0.587156593406593	0.888720329850912
0.587789987789988	0.8888995423913
0.588423382173382	0.889187321066856
0.589056776556777	0.889431290328503
0.589690170940171	0.889571227133274
0.590323565323565	0.889824196696281
0.59095695970696	0.8899803198874
0.591590354090354	0.890184473246336
0.592223748473748	0.890369363129139
0.592857142857143	0.890501793473959
0.593490537240537	0.890658486634493
0.594123931623932	0.891312666237354
0.594757326007326	0.891707062721252
0.59539072039072	0.892141681164503
0.596024114774115	0.89250573143363
0.596657509157509	0.89277421683073
0.597290903540904	0.892997577786446
0.597924297924298	0.893437866121531
0.598557692307692	0.893712189048529
0.599191086691087	0.893957138061523
0.599824481074481	0.894243236631155
0.600457875457875	0.894409839063883
0.60109126984127	0.89458941295743
0.601724664224664	0.894987922161818
0.602358058608059	0.895217895507812
0.602991452991453	0.895488265901804
0.603624847374847	0.895646542310715
0.604258241758242	0.895961672067642
0.604891636141636	0.896157063543797
0.60552503052503	0.896282304078341
0.606158424908425	0.896582510322332
0.606791819291819	0.896752700209618
0.607425213675214	0.896901469677687
0.608058608058608	0.897069621831179
0.608692002442002	0.897230815142393
0.609325396825397	0.897351428866386
0.609958791208791	0.897693552076817
0.610592185592186	0.897967465221882
0.61122557997558	0.898119881749153
0.611858974358974	0.898359935730696
0.612492368742369	0.89856918156147
0.613125763125763	0.898696005344391
0.613759157509158	0.898937545716763
0.614392551892552	0.899084057658911
0.615025946275946	0.899275109171867
0.615659340659341	0.899455267935991
0.616292735042735	0.899575412273407
0.616926129426129	0.899721261113882
0.617559523809524	0.899924464523792
0.618192918192918	0.900080773979425
0.618826312576313	0.900256205350161
0.619459706959707	0.900409393012524
0.620093101343101	0.900546338409185
0.620726495726496	0.900671739131212
0.62135989010989	0.900845009833574
0.621993284493285	0.900976158678532
0.622626678876679	0.901100646704435
0.623260073260073	0.901243206113577
0.623893467643468	0.901349239051342
0.624526862026862	0.901465073227882
0.625160256410256	0.904069803655148
0.625793650793651	0.904816642403603
0.626427045177045	0.905706722289324
0.62706043956044	0.905965067446232
0.627693833943834	0.90710337460041
0.628327228327228	0.907423011958599
0.628960622710623	0.907640539109707
0.629594017094017	0.908933490514755
0.630227411477411	0.909343436360359
0.630860805860806	0.909599874168634
0.6314942002442	0.90996678173542
0.632127594627595	0.910258021205664
0.632760989010989	0.910415396094322
0.633394383394383	0.911530889570713
0.634027777777778	0.912188988178968
0.634661172161172	0.912421151995659
0.635294566544567	0.912923946976662
0.635927960927961	0.91326704621315
0.636561355311355	0.913420882076025
0.63719474969475	0.913834925740957
0.637828144078144	0.914029248058796
0.638461538461538	0.914300825446844
0.639094932844933	0.914535384625196
0.639728327228327	0.914671886712313
0.640361721611722	0.914839863777161
0.640995115995116	0.915835656225681
0.64162851037851	0.916294880211353
0.642261904761905	0.916821490973234
0.642895299145299	0.917274340987206
0.643528693528694	0.917574092745781
0.644162087912088	0.917801138013601
0.644795482295482	0.918306581676006
0.645428876678877	0.91859845072031
0.646062271062271	0.91886105760932
0.646695665445665	0.919149409979582
0.64732905982906	0.9193110242486
0.647962454212454	0.919485185295343
0.648595848595849	0.919594742357731
0.649229242979243	0.920087035745382
0.649862637362637	0.920344986021519
0.650496031746032	0.920481637120247
0.651129426129426	0.920782990753651
0.651762820512821	0.920935567468405
0.652396214896215	0.921068724244833
0.653029609279609	0.92133716866374
0.653663003663004	0.921485349535942
0.654296398046398	0.921614490449429
0.654929792429792	0.921758349984884
0.655563186813187	0.921901997178793
0.656196581196581	0.922004785388708
0.656829975579976	0.922997854650021
0.65746336996337	0.923577819019556
0.658096764346764	0.923793386667967
0.658730158730159	0.924279369413853
0.659363553113553	0.924613900482655
0.659996947496947	0.9247593767941
0.660630341880342	0.925264436751604
0.661263736263736	0.925477918237448
0.661897130647131	0.925797153264284
0.662530525030525	0.926053632050753
0.663163919413919	0.926195658743382
0.663797313797314	0.926373288035393
0.664430708180708	0.926802039146423
0.665064102564103	0.927075609564781
0.665697496947497	0.927390538156033
0.666330891330891	0.927652034908533
0.666964285714286	0.927859254181385
0.66759768009768	0.928015649318695
0.668231074481074	0.928274262696505
0.668864468864469	0.928429260849953
0.669497863247863	0.928617026656866
0.670131257631258	0.928802832961082
0.670764652014652	0.928916610777378
0.671398046398046	0.92904169484973
0.672031440781441	0.929128665477037
0.672664835164835	0.929605774581432
0.67329822954823	0.929851140826941
0.673931623931624	0.929977416992188
0.674565018315018	0.9302740059793
0.675198412698413	0.930425252765417
0.675831807081807	0.930547468364239
0.676465201465202	0.930854000151157
0.677098595848596	0.931010715663433
0.67773199023199	0.931140199303627
0.678365384615385	0.93129974976182
0.678998778998779	0.931447271257639
0.679632173382173	0.931543461978436
0.680265567765568	0.931759875267744
0.680898962148962	0.931945156306028
0.681532356532357	0.932052992284298
0.682165750915751	0.932217624038458
0.682799145299145	0.932361781597137
0.68343253968254	0.932451453059912
0.684065934065934	0.932607993483543
0.684699328449328	0.93270418792963
0.685332722832723	0.932832773774862
0.685966117216117	0.932950850576162
0.686599511599512	0.93303431943059
0.687232905982906	0.933136023581028
0.6878663003663	0.933709323406219
0.688499694749695	0.934042744338512
0.689133089133089	0.934341341257095
0.689766483516484	0.934737741947174
0.690399877899878	0.934961151331663
0.691033272283272	0.935143381357193
0.691666666666667	0.935523185878992
0.692300061050061	0.935724075883627
0.692933455433455	0.93596314266324
0.69356684981685	0.936209384351969
0.694200244200244	0.936344500631094
0.694833638583639	0.936491336673498
0.695467032967033	0.936583556234837
0.696100427350427	0.937067344784737
0.696733821733822	0.937308721244335
0.697367216117216	0.937430717051029
0.69800061050061	0.937719125300646
0.698634004884005	0.937862630933523
0.699267399267399	0.937981229275465
0.699900793650794	0.938252095133066
0.700534188034188	0.93838881701231
0.701167582417582	0.938510354608297
0.701800976800977	0.938644539564848
0.702434371184371	0.938775140792131
0.703067765567766	0.938866071403027
0.70370115995116	0.93924543261528
0.704334554334554	0.939529687166214
0.704967948717949	0.93966194614768
0.705601343101343	0.939906671643257
0.706234737484738	0.94010603427887
0.706868131868132	0.940209306776524
0.707501526251526	0.940462946891785
0.708134920634921	0.940589733421803
0.708768315018315	0.940775740891695
0.709401709401709	0.940914306789637
0.710035103785104	0.941032573580742
0.710668498168498	0.94115848839283
0.711301892551893	0.941358283162117
0.711935286935287	0.941500719636679
0.712568681318681	0.941635176539421
0.713202075702076	0.941805321723223
0.71383547008547	0.941922463476658
0.714468864468864	0.942025870084763
0.715102258852259	0.942180816084146
0.715736607142857	0.94227372482419
0.716370001526252	0.942386157810688
0.717003395909646	0.942507274448872
0.71763679029304	0.942584685981274
0.718270184676435	0.942674204707146
0.718903579059829	0.942740630358458
0.719536973443223	0.943104926496744
0.720170367826618	0.943296991288662
0.720803762210012	0.943399284034967
0.721437156593407	0.943632517009974
0.722070550976801	0.943752322345972
0.722703945360195	0.943855404853821
0.72333733974359	0.944104518741369
0.723970734126984	0.944230534136295
0.724604128510378	0.944337230175734
0.725237522893773	0.944468803703785
0.725870917277167	0.944594509899616
0.726504311660562	0.944679789245129
0.727137706043956	0.944885104894638
0.72777110042735	0.945056144148111
0.728404494810745	0.945151120424271
0.729037889194139	0.945300783962011
0.729671283577534	0.945430766791105
0.730304677960928	0.945509124547243
0.730938072344322	0.945656441152096
0.731571466727717	0.945742927491665
0.732204861111111	0.945858340710402
0.732838255494506	0.945954289287329
0.7334716498779	0.946036610752344
0.734105044261294	0.94612879306078
0.734738438644689	0.94629630446434
0.735371833028083	0.946416202932596
0.736005227411477	0.946524642407894
0.736638621794872	0.946672920137644
0.737272016178266	0.946775954216719
0.737905410561661	0.946865186095238
0.738538804945055	0.947010837495327
0.739172199328449	0.947097651660442
0.739805593711844	0.947200804948807
0.740438988095238	0.947314348071814
0.741072382478632	0.947387397289276
0.741705776862027	0.947471935302019
0.742339171245421	0.947537638247013
0.742972565628816	0.947688706219196
0.74360596001221	0.947785653173923
0.744239354395604	0.947853982448578
0.744872748778999	0.947966892272234
0.745506143162393	0.948041900992393
0.746139537545788	0.948115188628435
0.746772931929182	0.948229093104601
0.747406326312576	0.948301546275616
0.748039720695971	0.948372706770897
0.748673115079365	0.948449939489365
0.749306509462759	0.948531903326511
0.749940857753358	0.948599833995104
0.750574252136752	0.949987545609474
0.751207646520146	0.950779002159834
0.751841040903541	0.951041962951422
0.752474435286935	0.951678644865751
0.75310782967033	0.951911505311728
0.753741224053724	0.952225126326084
0.754374618437118	0.952887326478958
0.755008012820513	0.953134503215551
0.755641407203907	0.953500494360924
0.756275755494506	0.953765869140625
0.7569091498779	0.953950569033623
0.757542544261294	0.954133499413729
0.758176892551893	0.954759456217289
0.758811240842491	0.955109655857086
0.759444635225885	0.955416668206453
0.76007802960928	0.95580530911684
0.760711423992674	0.956005465239286
0.761344818376068	0.956172056496143
0.761978212759463	0.956494394689798
0.762611607142857	0.956652998924255
0.763245001526252	0.956845667213202
0.76387934981685	0.957043446600437
0.764512744200244	0.95714521035552
0.765146138583639	0.957262136042118
0.765779532967033	0.957331594079733
0.766413881257631	0.9582230001688
0.767047275641026	0.958573557436466
0.76768067002442	0.958717498928308
0.768316926129426	0.959152393043041
0.768950320512821	0.959323137998581
0.769583714896215	0.95944956690073
0.770218063186813	0.95990901067853
0.770851457570208	0.9600899964571
0.771484851953602	0.960230357944965
0.772118246336996	0.960414111614227
0.772751640720391	0.960575319826603
0.773385035103785	0.960666503757238
0.774018429487179	0.961003080010414
0.774651823870574	0.961255598813295
0.775285218253968	0.96136836335063
0.775919566544567	0.961570389568806
0.776552960927961	0.961673203855753
0.777186355311355	0.961820732802153
0.777820703601954	0.962001573294401
0.778455051892552	0.962092306464911
0.77908940018315	0.962225560098886
0.779724702380952	0.962327696382999
0.780358096764347	0.96241120621562
0.780991491147741	0.962506052106619
0.781625839438339	0.963128976523876
0.782259233821734	0.963450189679861
0.782893582112332	0.963752448558807
0.783526976495726	0.964142013341188
0.784160370879121	0.964350830763578
0.784794719169719	0.964515928179026
0.785428113553114	0.964895319193602
0.786061507936508	0.965080834925175
0.786695856227106	0.965296398848295
0.787331158424908	0.965522062033415
0.787965506715507	0.965635199099779
0.788599855006105	0.965758945792913
0.789233249389499	0.965827733278275
0.789868551587302	0.966287691146135
0.790503853785104	0.966508321464062
0.791138202075702	0.966607756912708
0.791771596459096	0.96686252579093
0.792404990842491	0.966981861740351
0.793038385225885	0.967075042426586
0.79367177960928	0.967324331402779
0.794308035714286	0.967437222599983
0.79494143009768	0.967532273381948
0.795576732295482	0.96764699742198
0.796210126678877	0.967758234590292
0.796845428876679	0.967826619744301
0.797479777167277	0.968163821846247
0.798113171550672	0.968409758061171
0.798746565934066	0.968517411500216
0.799380914224664	0.968720257282257
0.80001717032967	0.968891032040119
0.800655334249084	0.968967366963625
0.80129159035409	0.969167441129684
0.801925938644689	0.96926537156105
0.802560286935287	0.969415534287691
0.803195589133089	0.969546128064394
0.803830891330891	0.969616241753101
0.804464285714286	0.969716999679804
0.80509768009768	0.969874665141106
0.805732028388278	0.969982888549566
0.806365422771673	0.970113523304462
0.807000724969475	0.97021733596921
0.807637934981685	0.97030171751976
0.808278006715507	0.970380268990993
0.808915216727717	0.970502335578203
0.809549565018315	0.970579113811255
0.810185821123321	0.970651034265757
0.810821123321123	0.970745749771595
0.811455471611722	0.970798719674349
0.81208981990232	0.970864754170179
0.812727983821734	0.971448712050915
0.813367101648352	0.971699886023998
0.814004311660562	0.972010351717472
0.814642475579976	0.972130008041859
0.815279685592186	0.972535315901041
0.815920711233211	0.972718883305788
0.816559829059829	0.972799129784107
0.817196085164835	0.973226424306631
0.817835202991453	0.973437931388617
0.818471459096459	0.973530124872923
0.819107715201465	0.973758604377508
0.819744925213675	0.973858390003443
0.820384043040293	0.973937150090933
0.821026022588523	0.974387835711241
0.821663232600733	0.974566478282213
0.822301396520147	0.97469362616539
0.822937652625153	0.974889039993286
0.82357677045177	0.975058883428574
0.824213026556777	0.975145984441042
0.824855006105006	0.975334532558918
0.825491262210012	0.97549507394433
0.826128472222222	0.975569430738688
0.826766636141636	0.975690171122551
0.82740480006105	0.975794825702906
0.828043917887668	0.975847847759724
0.828683035714286	0.976212412118912
0.829319291819292	0.976469729095697
0.829957455738706	0.976578779518604
0.830597527472527	0.976789444684982
0.831231875763126	0.976889885962009
0.831870993589744	0.977031975984573
0.832510111416361	0.977254077792168
0.833151137057387	0.977352481335402
0.833795978327228	0.977511018514633
0.834439865689866	0.977640230208635
0.835080891330891	0.977710738778114
0.835725732600733	0.977805286645889
0.836371527777778	0.977978426963091
0.837012553418803	0.978094026446342
0.837652625152625	0.97823054343462
0.838297466422466	0.978338833898306
0.838937538156288	0.978425715118647
0.839579517704518	0.978524394333363
0.840226266788767	0.978627882897854
0.84087396978022	0.978705067187548
0.841518811050061	0.978797491639853
0.842166514041514	0.978867553174496
0.842806585775336	0.978926155716181
0.843451427045177	0.978979248553514
0.844098176129426	0.979260370135307
0.844744925213675	0.979420855641365
0.845392628205128	0.979567892849445
0.846037469474969	0.979764834046364
0.846688988095238	0.979882307350636
0.847339552808303	0.979978773742914
0.847986301892552	0.980176705867052
0.848632097069597	0.980291560292244
0.84927980006105	0.98039386421442
0.849924641330891	0.980529196560383
0.850568528693529	0.980610594153404
0.851221001221001	0.980678949505091
0.851866796398046	0.980863731354475
0.852514499389499	0.980975419282913
0.853155525030525	0.981076009571552
0.853795596764347	0.98121439665556
0.854449977106227	0.981286380439997
0.855098634004884	0.981372635811567
0.855751106532357	0.981500498950481
0.85639880952381	0.98156476020813
0.857047466422466	0.98164826259017
0.857697077228327	0.981743972748518
0.858343826312576	0.981790468096733
0.858996298840049	0.98185258731246
0.859650679181929	0.982016813009977
0.860293612637363	0.98209634795785
0.860944177350427	0.982202965766191
0.861606188949939	0.982324186712503
0.862256753663004	0.982386533170938
0.862902548840049	0.982465054839849
0.863555021367521	0.98258214443922
0.86420177045177	0.982640091329813
0.864849473443223	0.982719380408525
0.865501945970696	0.982811655849218
0.866153464590965	0.982858121395111
0.866805937118437	0.982917830348015
0.867466994810745	0.983028240501881
0.868130914224664	0.983082294464111
0.86878911019536	0.983155347406864
0.869444444444444	0.983239982277155
0.87010740995116	0.983296632766724
0.870773237179487	0.983346331864595
0.871430479242979	0.983428347855806
0.872083905677656	0.983478266745806
0.872747825091575	0.983525235205889
0.873406974969475	0.983590427786112
0.874058493589744	0.983634017407894
0.874714781746032	0.983673516660929
0.87537106990232	0.984083604067564
0.876023542429792	0.984295874834061
0.876680784493284	0.984552890062332
0.877347565628816	0.984760858118534
0.878013392857143	0.984905794262886
0.878675404456654	0.985058534890413
0.879334554334554	0.98529215529561
0.880000381562882	0.985437583178282
0.880670978327228	0.985609382390976
0.881349206349206	0.985758028924465
0.882012171855922	0.985827814787626
0.882678952991453	0.985937647521496
0.883350503663004	0.986218508332968
0.884024916056166	0.986421804875135
0.884679296398046	0.986506227403879
0.885360386141636	0.986674711108208
0.886041475885226	0.986807934939861
0.88671398046398	0.986876785755157
0.887393162393162	0.987029522657394
0.888072344322344	0.987156234681606
0.888756295787546	0.987225446850061
0.889435477716728	0.987341925501823
0.890111797924298	0.987412869930267
0.890794795482295	0.987452391535044
0.891476839133089	0.987805046141148
0.892153159340659	0.987967289984226
0.892833295177045	0.988155595958233
0.893513431013431	0.988243509083986
0.894201198107448	0.988348383456469
0.894904227716728	0.988524701446295
0.89559581043956	0.988626252859831
0.896287393162393	0.988749120384455
0.896976114163614	0.98885852843523
0.897690590659341	0.988951582461596
0.898386942918193	0.988995917141438
0.899085202991453	0.989162541925907
0.899784416971917	0.989290967583656
0.900482677045177	0.989360962063074
0.901204784798535	0.989484153687954
0.901924984737485	0.989558432251215
0.902634691697192	0.989669971168041
0.903340583028083	0.989732522517443
0.904049336080586	0.98980887979269
0.904756181318681	0.989869240671396
0.905462072649573	0.989917539060116
0.906170825702076	0.989977154880762
0.906880532661783	0.990253876894712
0.90760264041514	0.990444790571928
0.908345734126984	0.990538652986288
0.909077380952381	0.990727562457323
0.909806166056166	0.990827787667513
0.910541628510379	0.990996789187193
0.911285676129426	0.991097543388605
0.912020184676435	0.991218615323305
0.912772817460317	0.991325408220291
0.913510187728938	0.991413656622171
0.914248511904762	0.991465877741575
0.914998282967033	0.991677675396204
0.915759500915751	0.991817358881235
0.916510225885226	0.991930551826954
0.917266674297924	0.992026224732399
0.918038385225885	0.992075718939304
0.918795787545788	0.992201507091522
0.919566544566545	0.992270566523075
0.920343978937729	0.992354389280081
0.921130952380952	0.992432523518801
0.921906478937729	0.992472790181637
0.922690590659341	0.992668941617012
0.923479471916972	0.992766488343477
0.924263583638584	0.992883045226336
0.92506105006105	0.992990974336863
0.925851839133089	0.993040397763252
0.926669337606838	0.993162091821432
0.927478250915751	0.993257075548172
0.928293841575092	0.993328403681517
0.929100847069597	0.993397608399391
0.929915483821734	0.99350830167532
0.930754922161172	0.99356397241354
0.931590544871795	0.993638180196285
0.932425213675214	0.993728931993246
0.93328373015873	0.993781007826328
0.934113629426129	0.993866801261902
0.934963560744811	0.9939244389534
0.935820169413919	0.993992026895285
0.936675824175824	0.994026750326157
0.937503815628816	0.994077514857054
0.938345161782662	0.994346454739571
0.939219894688645	0.994498889893293
0.940135645604396	0.994630854576826
0.941033272283272	0.994756404310465
0.941972870879121	0.994922626763582
0.94290293040293	0.995053522288799
0.943857791514041	0.995172638446093
0.944795482295482	0.99524911865592
0.945728403540904	0.995407748967409
0.946739545177045	0.99554231017828
0.947742101648352	0.99568610265851
0.948768505799756	0.995783641934395
0.94977297008547	0.995897073298693
0.950863286019536	0.995988462120295
0.951924984737485	0.996092915534973
0.952983821733822	0.996159687638283
0.954035981379731	0.996346823871136
0.955167315323565	0.996473886072636
0.956300557081807	0.996638286858797
0.957472909035409	0.996751934289932
0.958754006410256	0.996882639825344
0.960019841269841	0.996981125324965
0.961339094932845	0.997117903083563
0.96276614010989	0.997238781303167
0.964252327533577	0.997364860028028
0.965753777472527	0.997472710907459
0.96728766025641	0.997582029551268
0.968827266483516	0.997654005885124
0.970424107142857	0.997881181538105
0.972297580891331	0.998069558292627
0.974419070512821	0.998276170343161
0.97660161019536	0.99842568859458
0.97929925976801	0.998692031949759
0.98262934981685	0.99889662861824
0.987710813492063	0.999292246997356


==> results/CDF_16_8.dat <==
x	y
0	0
0.00057713555660723	0.171486052923112
0.00115367477558622	0.177993632063364
0.00173069106466781	0.178875501396127
0.0023072302836468	0.18956531488053
0.00288424657272838	0.190733398262659
0.00346054725665608	0.19214241479125
0.00403708647563508	0.206118791086692
0.00461410276471666	0.207357692236339
0.00519064198369565	0.209377255896073
0.00576765827277723	0.210004659965565
0.00634419749175623	0.21156944019244
0.00692049817568393	0.212506574205956
0.00749751446476551	0.212992743209113
0.0080740536837445	0.229134882179873
0.00865106997282609	0.230397280597727
0.00922760919180508	0.232687542472965
0.00980390987573278	0.235591788059595
0.0103809261648144	0.236306922714309
0.0109574653837934	0.237091534032054
0.0115344816728749	0.237583859077337
0.0121110208918539	0.239367164829863
0.0126880371809355	0.240028701871206
0.0132643378648632	0.24095076708569
0.0138408770838422	0.241740072269141
0.0144178933729238	0.242227964219034
0.0149944325919028	0.242760522398941
0.0155714488809844	0.24319851408603
0.0161477495649121	0.261544488198392
0.0167242887838911	0.263911463112958
0.0173013050729726	0.264535896263482
0.0178778442919516	0.26768492135875
0.0184548605810332	0.268410915234522
0.0190313998000122	0.269223652493601
0.0196077004839399	0.272466173060742
0.0201847167730215	0.273197112259312
0.0207612559920005	0.27419575081474
0.0213382722810821	0.274701188881678
0.0219148115000611	0.275612525260262
0.0224911121839888	0.276285955290706
0.0230681284730703	0.27672234510299
0.0236446676920493	0.278670159672645
0.0242216839811309	0.279330001706928
0.0247982232001099	0.28017061345025
0.0253752394891915	0.280670687099238
0.0259515401731192	0.281729591537571
0.0265280793920982	0.28230541896365
0.0271050956811798	0.28274419296169
0.0276816349001588	0.283598597592136
0.0282586511892404	0.284076561643533
0.028834951873168	0.284680067976116
0.029411491092147	0.285244374942118
0.0299887459162799	0.285673239668112
0.0305657622053615	0.286136218739506
0.0311423014243405	0.28654767704684
0.0317193177134221	0.304907937647284
0.0322956183973498	0.308155617741412
0.0328721576163288	0.308767235893499
0.0334491739054104	0.312055456458696
0.0340257131243894	0.312776849601018
0.0346027294134709	0.31358120495705
0.0351790300973986	0.317409043127164
0.0357555693163776	0.318153272298675
0.0363325856054592	0.319189461779751
0.0369091248244382	0.319682150040833
0.0374861411135198	0.320625160699708
0.0380626803324988	0.321131921244682
0.0386389810164265	0.321732838500547
0.0392159973055081	0.325210797411042
0.0397925365244871	0.325929554910517
0.0403695528135686	0.326970373064721
0.0409460920325476	0.327462781929034
0.0415231083216292	0.328650506903969
0.0420994090055569	0.329397073695107
0.0426759482245359	0.329828257414278
0.0432529645136175	0.330830146285442
0.0438295037325965	0.331325824091944
0.0444065200216781	0.331909642265593
0.0449828207056058	0.332555169872117
0.0455593599245848	0.332973678291236
0.0461363762136663	0.333422678210993
0.0467129154326453	0.333819961788953
0.0472899317217269	0.335857136758311
0.0478664709407059	0.336493593283093
0.0484427716246336	0.337456506305091
0.0490197879137152	0.338418692895492
0.0495963271326942	0.33891662450259
0.0501733434217758	0.339492358796412
0.0507498826407548	0.33990923740105
0.0513261833246825	0.341059215872597
0.051903199613764	0.341635630031889
0.052479738832743	0.342055405049691
0.0530567551218246	0.342671130334271
0.0536332943408036	0.343104018373728
0.0542103106298852	0.343555216214728
0.0547866113138129	0.344487395592222
0.0553631505327919	0.344943659827953
0.0559401668218735	0.345477102764292
0.0565167060408525	0.345892128037034
0.0570937223299341	0.346470535226605
0.0576700230138617	0.346982632249853
0.0582465622328407	0.347370583975753
0.0588235785219223	0.34796178753731
0.0594001177409013	0.348366354057694
0.0599771340299829	0.348814711364885
0.0605536732489619	0.349204786506224
0.0611299739328896	0.349696580697647
0.0617069902219712	0.350102255491879
0.0622835294409502	0.350479543574459
0.062860784265083	0.369401978412241
0.0634378005541646	0.370606262302305
0.0640141012380923	0.3731910269977
0.0645906404570713	0.376489985712022
0.0651676567461529	0.377195825767579
0.0657441959651319	0.377976804927337
0.0663212122542135	0.378421241366547
0.0668977514731925	0.382312251145955
0.0674740521571202	0.383736625183573
0.0680510684462018	0.384207054835453
0.0686276076651808	0.385146694106658
0.0692046239542623	0.385626958524779
0.0697811631732413	0.386154888031559
0.070357463857169	0.390291338558624
0.0709344801462506	0.391017658397292
0.0715110193652296	0.392118314026023
0.0720880356543112	0.39259313952039
0.0726645748732902	0.393853014054104
0.0732415911623718	0.394359104046835
0.0738178918462995	0.39499667815869
0.0743944310652785	0.396031340270768
0.07497144735436	0.396512293867584
0.075547986573339	0.397092125980673
0.0761250028624206	0.397491924129547
0.0767013035463483	0.39813015948042
0.0772778427653273	0.398559871709945
0.0778548590544089	0.39893087336524
0.0784313982733879	0.402585606610989
0.0790084145624695	0.403275809760752
0.0795849537814485	0.404310006211549
0.0801612544653762	0.405694733847756
0.0807382707544577	0.406205964741022
0.0813148099734367	0.406774434718871
0.0818918262625183	0.407169715953325
0.0824683654814973	0.408484305687483
0.0830453817705789	0.408990358427311
0.0836216824545066	0.409694568668387
0.0841982216734856	0.410320063526629
0.0847752379625672	0.410725011889264
0.0853517771815462	0.411171590370363
0.0859287934706277	0.41154330914403
0.0865050941545554	0.412733604569232
0.0870816333735344	0.413296384166235
0.087658649662616	0.413692075182616
0.088235188881595	0.414318603808901
0.0888122051706766	0.414732735011984
0.0893887443896556	0.415180207562742
0.0899650450735833	0.415824040162205
0.0905420613626649	0.416215828937056
0.0911186005816439	0.416650328164543
0.0916956168707255	0.417014661550303
0.0922721560897044	0.417464015372634
0.0928484567736321	0.417884237425264
0.0934254730627137	0.418235960703552
0.0940020122816927	0.420346095482318
0.0945790285707743	0.420950216487792
0.0951555677897533	0.421749375063935
0.0957325840788349	0.422198049020796
0.0963088847627626	0.423304050441026
0.0968854239817416	0.423841777461145
0.0974624402708232	0.424226767581302
0.0980389794898022	0.425266095619409
0.0986159957788837	0.425738834951239
0.0991922964628114	0.426377731541131
0.0997688356817904	0.426979179650855
0.100345851970872	0.427374032476931
0.100922391189851	0.427799758645896
0.101499407478933	0.428158476156615
0.102075946697912	0.429212938186333
0.102652247381839	0.429904817716706
0.103229263670921	0.430295032556429
0.1038058028899	0.430914632142862
0.104382819178981	0.431315855215254
0.10495935839796	0.431761651385402
0.105535659081888	0.432434233912315
0.10611267537097	0.432825352134923
0.106689214589949	0.433262961979762
0.10726623087903	0.433624464144938
0.107842770098009	0.434074581651768
0.108419786387091	0.434430821844476
0.108996087071019	0.434839551376707
0.109572626289998	0.435742869068043
0.110149642579079	0.436157493872084
0.110726181798058	0.436651243840884
0.11130319808714	0.437030077918916
0.111879498771067	0.437654855658787
0.112456037990046	0.438075217409801
0.113033054279128	0.438435127013398
0.113609593498107	0.439021720528279
0.114186609787189	0.439401485928871
0.114763149006168	0.439824175986287
0.115339449690095	0.440316286827381
0.115916465979177	0.440671428059467
0.116493005198156	0.441047952457548
0.117070021487237	0.441390166932491
0.117646560706216	0.441971805811348
0.118222861390144	0.442426635810336
0.118799877679226	0.44277484800257
0.119376416898205	0.443212932821916
0.119953433187286	0.443563771343771
0.120529972406265	0.443936980233535
0.121106988695347	0.44427170687509
0.121683289379275	0.444747463692017
0.122259828598254	0.44512194849369
0.122836844887335	0.445456675135245
0.123413384106314	0.445845716508542
0.123990400395396	0.446177686435317
0.124566939614375	0.446532827667403
0.125143955903456	0.465465069331749
0.125720495122435	0.466611350452731
0.126297511411517	0.468905244485956
0.126874050630496	0.469441676967715
0.127451066919577	0.472680332546229
0.128027606138556	0.473771982285798
0.128604622427638	0.474176241469737
0.129181161646617	0.478065435170152
0.129758177935699	0.478744667340149
0.130334717154678	0.479739925194682
0.130911733443759	0.480168491897456
0.131488034127687	0.481200276222821
0.132064573346666	0.481687236850154
0.132641589635747	0.4820448367738
0.133218128854726	0.486330662126382
0.133795145143808	0.487019747689072
0.134371445827736	0.48822860437291
0.134947985046715	0.489479994558096
0.135525001335796	0.48995393529603
0.136101540554775	0.490484006844699
0.136678556843857	0.490847548606283
0.137255096062836	0.491864021988749
0.137831396746764	0.492559645435815
0.138408413035845	0.49292151081679
0.138984952254824	0.493462255322005
0.139561968543906	0.493818672466
0.140138507762885	0.494211113166643
0.140714808446812	0.49849332498769
0.141291824735894	0.49917651527857
0.141868363954873	0.500237347554604
0.142445380243955	0.500671343867908
0.143021919462934	0.501994185119954
0.143598935752015	0.5024782772738
0.144175236435943	0.503088256298181
0.144751775654922	0.504485677860891
0.145328791944003	0.504959748983983
0.145905331162982	0.505557062021538
0.146482347452064	0.505932412953192
0.147058648135992	0.506614103814749
0.147635187354971	0.507021380483786
0.148212203644052	0.507353350410561
0.148788742863031	0.508418653034886
0.149365759152113	0.508854865895884
0.149942298371092	0.509400006243587
0.15051859905502	0.510073045118555
0.151095615344101	0.510445974611551
0.15167215456308	0.510859425949165
0.152249170852162	0.511190986094013
0.152825710071141	0.511765016067549
0.153402010755068	0.512226914804773
0.15397902704415	0.512551164067519
0.154555566263129	0.512962687567432
0.155132582552211	0.51328519525699
0.15570912177119	0.513634292205657
0.156286138060271	0.513943202585828
0.156862438744199	0.518052952095077
0.157438977963178	0.519024368092055
0.158015994252259	0.519439588942534
0.158592533471238	0.520678611164114
0.15916954976032	0.521143685711269
0.159745969711773	0.521664779310453
0.160322389663227	0.52311773563746
0.16089964448736	0.523585799730036
0.161476660776441	0.524186996382669
0.16205319999542	0.524553220353228
0.162630216284502	0.525153644008135
0.163206516968429	0.525636870032
0.163783056187408	0.525956621006778
0.16436007247649	0.527327909658433
0.164936611695469	0.527780150580702
0.165513627984551	0.528375722045068
0.16609016720353	0.528739906419219
0.166666467887457	0.529523204572153
0.167243484176539	0.529938974902943
0.167820023395518	0.530261650230562
0.168397039684599	0.530890106694548
0.168973578903578	0.531246849801438
0.169549879587506	0.53171570551819
0.170126895876588	0.532146451515757
0.170703435095567	0.532465159409267
0.171280451384648	0.532813865202459
0.171856990603627	0.533112782491553
0.172434006892709	0.534177749839757
0.173010307576637	0.534831240254175
0.173586846795616	0.535180244070586
0.174163863084697	0.53576443477326
0.174740402303676	0.536125759987149
0.175317418592758	0.53652106916128
0.175893719276685	0.537197516676821
0.176470258495664	0.537556494957857
0.177047274784746	0.537972349107678
0.177623814003725	0.53829531314529
0.178200830292807	0.5387305481176
0.178777369511786	0.539046387537623
0.179353670195713	0.539421505638637
0.179930686484795	0.54000745654095
0.180507225703774	0.540342229748633
0.181084241992855	0.540725981209785
0.181660781211834	0.541038905590193
0.182237081895762	0.541510154805926
0.182814098184844	0.54185268593054
0.183390637403823	0.542149163154525
0.183967653692904	0.542567569128162
0.184544192911883	0.542875110464169
0.185121209200965	0.543212072279869
0.185697509884893	0.543583548909671
0.186274049103872	0.543878536017559
0.186851065392953	0.544195288133691
0.187427604611932	0.544481548749185
0.188004620901014	0.546612871116208
0.188580921584941	0.547647216578614
0.18915746080392	0.548036826058673
0.189734477093002	0.548935803786877
0.190311016311981	0.549343173588169
0.190888032601063	0.549828578906825
0.191464571820042	0.55016137771068
0.192040872503969	0.551314876581507
0.192617888793051	0.551828864189552
0.19319442801203	0.552169141513569
0.193771444301111	0.552724423963958
0.19434798352009	0.553066908522443
0.194924284204018	0.553480452992313
0.1955013004931	0.554551725394253
0.196077839712079	0.554962876365142
0.19665485600116	0.55548349498982
0.197232110825293	0.555821853789362
0.197808650044272	0.55641708066438
0.1983849507282	0.556894038887411
0.198961967017281	0.557202874761777
0.19953850623626	0.557806260022428
0.200115522525342	0.558143426729092
0.200692061744321	0.558530568204365
0.201269078033403	0.558842188733187
0.20184537871733	0.559285563464678
0.202421917936309	0.559610380834186
0.202998934225391	0.559897116424186
0.20357547344437	0.560951280430685
0.204152489733451	0.561348647827675
0.204728790417379	0.56192656141629
0.205305329636358	0.562499762512747
0.20588234592544	0.562840617256751
0.206458885144419	0.563230934541957
0.207036139968552	0.563533735446129
0.207613156257633	0.564151425821313
0.208189456941561	0.564628253659185
0.20876599616054	0.564939231575441
0.209343012449621	0.565360021734833
0.209920267273754	0.565664852922188
0.210496806492733	0.565997176751536
0.211073107176661	0.566634918501453
0.211650123465743	0.566961775467369
0.212226662684722	0.567342854032772
0.212803678973803	0.56764750826884
0.213380218192782	0.568060307680662
0.213957234481864	0.568362754682261
0.214533535165791	0.56872575627676
0.21511007438477	0.569143063289775
0.215687090673852	0.569438665070554
0.216263629892831	0.569764329943592
0.216840646181913	0.570047722085599
0.217417185400892	0.570413592153585
0.217994201689973	0.570714008872002
0.218570740908952	0.570988795593548
0.219147757198034	0.57185947042913
0.219724296417013	0.572212842148351
0.220301312706094	0.572651858290257
0.220877613390022	0.573214703079839
0.221454152609001	0.573534444741391
0.222031168898083	0.57389445679047
0.222607708117062	0.574187544000334
0.223184724406143	0.574730579559049
0.223761025090071	0.575162852925616
0.22433756430905	0.575455893569352
0.224914580598131	0.575853335472147
0.22549111981711	0.576147326064895
0.226068136106192	0.576467840724173
0.226644675325171	0.576747786972705
0.227220976009099	0.577371437812277
0.22779799229818	0.577733303193252
0.228374531517159	0.578025338008622
0.228951547806241	0.578422407382393
0.22952808702522	0.578714954425172
0.230104387709148	0.579070496125959
0.230681403998229	0.579481283881049
0.231257943217208	0.579769192937476
0.23183495950629	0.580088301299687
0.232411498725269	0.580362547854147
0.23298851501435	0.580699276839207
0.233564815698278	0.581015339776645
0.234141354917257	0.581283914576711
0.234718371206339	0.58181911771269
0.235294910425318	0.582118649674674
0.235871926714399	0.582461637147343
0.236448227398327	0.58287100929214
0.237024766617306	0.583154131350605
0.237601782906387	0.583465072013958
0.238178322125366	0.583736673612346
0.238755338414448	0.584134534610293
0.239331877633427	0.58441623174524
0.239908178317355	0.584753705788349
0.240485194606436	0.585089726968263
0.241061733825415	0.58535993158281
0.241638750114497	0.585653028105899
0.242215289333476	0.585919218720209
0.242792305622557	0.586317172850413
0.243368606306485	0.586651983310998
0.243945145525464	0.586921135531051
0.244522161814546	0.587243009921267
0.245098701033525	0.587510895542638
0.245675717322606	0.587795433211395
0.246252018006534	0.588149680373822
0.246828557225513	0.588417323851327
0.247405573514595	0.588698136229841
0.247982112733574	0.588960499108426
0.248559129022655	0.589257963534326
0.249135668241634	0.589516573182992
0.249711968925562	0.589803448471376
0.250289223749695	0.608405033373758
0.250866240038776	0.609474722527344
0.251442779257755	0.611656513263933
0.252019795546837	0.612128675175776
0.252596096230765	0.615611737733904
0.253172635449743	0.616270341109181
0.253749651738825	0.616608681282272
0.254326190957804	0.620383173296106
0.254903207246886	0.620997669234907
0.255479746465865	0.621917257131379
0.256056047149792	0.622869031535551
0.256633063438874	0.623234696712573
0.257209602657853	0.623647235354077
0.257786618946935	0.623937267825942
0.258363158165914	0.628194333937849
0.258939458849841	0.629585711217139
0.259516475138923	0.629949234352272
0.260093014357902	0.631126640273234
0.260670030646983	0.631535854093196
0.261246569865962	0.631998339563633
0.261823824690095	0.632294295246984
0.262400125374023	0.633388906592296
0.262977141663105	0.633852332698519
0.263553680882084	0.634145168451292
0.264130697171165	0.634619379272768
0.264707236390144	0.634909253419798
0.265283537074072	0.635268734615017
0.265860553363153	0.63974647760769
0.266437092582132	0.6403653414493
0.267014108871214	0.641377027833804
0.267590648090193	0.641742543999217
0.268167902914326	0.643020886659311
0.268744203598254	0.643684835826086
0.269321219887335	0.643980344474609
0.269897759106314	0.645329877431245
0.270474775395396	0.645735198322904
0.271051314614375	0.646278084870009
0.271627615298302	0.64689887654932
0.272204870122435	0.647201509815432
0.272781886411517	0.647540697492053
0.273358425630496	0.647801728579376
0.273935441919577	0.648820716532756
0.274511981138556	0.649190563348076
0.275088281822484	0.649752337116713
0.275665536646617	0.650286608930132
0.276242552935699	0.650589493653335
0.276819807759831	0.650931121395065
0.27739634697881	0.651191370171437
0.277972647662738	0.651774853068965
0.27854966395182	0.652101998744875
0.279126203170799	0.652358280087139
0.27970321945988	0.652708988223836
0.280279758678859	0.652959039018168
0.280856774967941	0.653237560343183
0.281433075651869	0.65758740480859
0.282009614870848	0.658191162598265
0.28258686969498	0.659190574151418
0.283163885984062	0.659543871364834
0.283740425203041	0.660808355945224
0.284317441492123	0.661211925950469
0.28489374217605	0.661753164056641
0.285470997000183	0.663207470801361
0.286047536219162	0.66362152749864
0.286624552508244	0.664182416510844
0.287201807332377	0.66447522432394
0.287778108016304	0.665111718101625
0.288354647235283	0.665442197912303
0.288931902059416	0.665693580497897
0.289508918348498	0.667110913736956
0.290086173172631	0.667508662976195
0.29066271239161	0.668067829041662
0.291239013075537	0.668778959009365
0.29181626789967	0.66909413719037
0.292393284188752	0.669449967601151
0.292969823407731	0.669708046395957
0.293546839696812	0.670287859882595
0.29412314038074	0.670729390595415
0.294700395204873	0.670985085204466
0.295276934423852	0.671346280033197
0.295853950712934	0.671596172502694
0.296430489931913	0.671872933628068
0.297007506220994	0.67210479569279
0.297583806904922	0.673302802468795
0.298161061729055	0.673772673327138
0.298737600948034	0.674050300582494
0.299314617237115	0.674599622568494
0.299891156456094	0.674891256915163
0.300467457140022	0.675271469350584
0.301044473429104	0.675835310655306
0.301621012648083	0.676126367581988
0.302198028937164	0.676476665936758
0.302775283761297	0.67672953863845
0.303351822980276	0.67709762525413
0.303928123664204	0.677425320410351
0.304505139953285	0.677654639964482
0.305081679172264	0.678179803443256
0.305658695461346	0.678449207120401
0.306235234680325	0.678772804457354
0.306811535364253	0.679172118318496
0.307388551653334	0.679418443822586
0.307965090872313	0.679693267797034
0.308542107161395	0.679923527986951
0.309118646380374	0.680278902049677
0.309695662669455	0.680516566253952
0.310271963353383	0.680812568503431
0.310848502572362	0.681094675420304
0.311425518861444	0.681319356988082
0.312002058080423	0.681564089930593
0.312579074369504	0.681779532778568
0.313155375053432	0.685840248154994
0.313731914272411	0.686719966132641
0.314309169096544	0.687047353952417
0.314886185385625	0.68817586543894
0.315462724604604	0.688554429433429
0.316039740893686	0.688994311705316
0.316616041577614	0.690392916047679
0.317193296401746	0.690778716418464
0.317769835620725	0.691305006797537
0.318346851909807	0.691583556062228
0.318923391128786	0.6921002445057
0.319500407417868	0.692498859874921
0.320076946636847	0.692731802273813
0.320653962925928	0.694144655851354
0.321230502144907	0.69452647016158
0.321807518433989	0.69505416683772
0.322384773258122	0.695332613656929
0.322961073942049	0.696059073193981
0.323537613161028	0.69639839125576
0.324115583590315	0.696640507181875
0.324693076949499	0.697211854946437
0.325270331773632	0.697488839589226
0.32584663245756	0.69787960390926
0.326423648746641	0.698235089730694
0.327001142105826	0.698469261475365
0.327578158394907	0.698733971286804
0.32815541321904	0.698949721471224
0.328731952438019	0.700299869100751
0.329308253121947	0.700979054704621
0.32988550794608	0.701251932214917
0.330463478375366	0.701864602761498
0.331040017594345	0.702164656264117
0.331617033883427	0.702496160529611
0.33219345383488	0.702734597731611
0.332769873786334	0.703500489465885
0.333346890075415	0.703869125561876
0.333924383434599	0.704114966778234
0.334501638258732	0.704490485347949
0.335078893082865	0.704733094875021
0.335655909371947	0.705033194943768
0.336232448590926	0.705612719720413
0.336809464880007	0.70587963676632
0.337386004098986	0.706213692855631
0.337963020388068	0.7064501184009
0.338539559607047	0.70682365325356
0.339115860290975	0.707155436915823
0.339693115115107	0.707371075341536
0.340270131404189	0.7077389011869
0.340846670623168	0.707968062416195
0.34142368691225	0.708234122645346
0.341999987596177	0.708547335735748
0.342576526815156	0.708760552722803
0.343153543104238	0.708991017803684
0.343730082323217	0.709195126456095
0.34430733714735	0.71020897350894
0.344884353436431	0.710528044618248
0.34546089265541	0.711028919204639
0.346037908944492	0.711534226886418
0.346614448163471	0.711802326711978
0.347191464452553	0.712112177727935
0.347768719276685	0.712341022307559
0.348345019960613	0.712978894442634
0.348921559179592	0.71331294121872
0.349498575468674	0.713547150216294
0.350076068827858	0.713895893262388
0.350653085116939	0.714126758811969
0.351229624335918	0.714381754929099
0.351805925019846	0.71499073743834
0.352382941308928	0.715254730131407
0.352959480527907	0.715586606925925
0.353536496816988	0.715814641254922
0.354113751641121	0.716185363513449
0.3546902908601	0.716510199509409
0.355267545684233	0.716723453749367
0.355844561973315	0.717098478718125
0.356421101192294	0.717326066012292
0.356998117481375	0.717591586074358
0.357574656700354	0.717806535321377
0.358150957384282	0.718115641279286
0.358727973673363	0.71833996894449
0.359305467032548	0.718535108960642
0.359882483321629	0.719057925506563
0.360459022540608	0.719299789975587
0.361035323224536	0.719636351322586
0.361612578048669	0.719969206005794
0.36218959433775	0.720194921341614
0.362766133556729	0.720446955853001
0.363343149845811	0.720656065707563
0.36391968906479	0.721016394406313
0.364495989748718	0.721320201138851
0.365073006037799	0.721529460005023
0.365649545256778	0.721802663478216
0.36622656154586	0.722012388005668
0.366803816369993	0.722237386223117
0.36738011705392	0.722606450727486
0.367956656272899	0.722820198568401
0.368534626702186	0.723064354090924
0.369111165921165	0.723266665290793
0.369688182210247	0.723533358819286
0.37026543703438	0.723736545462362
0.370841976253359	0.723983327314506
0.371419946682645	0.724256707738985
0.371997201506778	0.724456439175361
0.372573740725757	0.724677032237097
0.373151711155044	0.724874658884486
0.373728011838972	0.725126637516519
0.374305266663105	0.725333167607588
0.374882521487237	0.725521965317101
0.37545977631137	0.727518208659914
0.376037031135503	0.727965541512288
0.376614285959636	0.728606663963099
0.377190586643564	0.729514684833367
0.377767125862543	0.729834566193304
0.378344142151624	0.730220338624413
0.378921396975757	0.730452945747183
0.379497936194736	0.731360966617451
0.380074236878664	0.73193151344461
0.380651253167746	0.732177345347742
0.381227792386724	0.732628980910346
0.381805047210857	0.732878566043398
0.382383017640144	0.733160300431247
0.382959556859123	0.733370695510943
0.383536811683256	0.734513307221036
0.384113827972338	0.734945869297596
0.384690367191317	0.735194904950337
0.385267383480398	0.735694755081911
0.385843922699377	0.735948754683901
0.386420223383305	0.736291863228502
0.386997239672386	0.736801743704055
0.387573778891365	0.737048050581693
0.388151033715498	0.737346641907891
0.38872805000458	0.737561125493629
0.389305304828713	0.737870706426044
0.38988160551264	0.738149600280082
0.390458144731619	0.738346425990069
0.391035161020701	0.739373497823276
0.39161170023968	0.739686990310446
0.392188955063813	0.740117391718665
0.392765971352894	0.740362459937297
0.393342272036822	0.740963013977364
0.393919526860955	0.74126258319225
0.394496781685088	0.741476331033165
0.395073320904067	0.742030905678408
0.395650337193149	0.742282074059813
0.396226637877076	0.742648372536177
0.396803892701209	0.742984095692872
0.397381147525342	0.743195841190281
0.397957686744321	0.743438022308975
0.398534703033403	0.743634354418004
0.399111957857535	0.744176449340933
0.399688258541463	0.744552424258703
0.400264797760442	0.744766190726069
0.400841814049524	0.745102677567263
0.401419068873657	0.745316593046239
0.401995608092636	0.745566150239614
0.402572624381717	0.745929114581211
0.403149163600696	0.746130988059476
0.403726418424829	0.7463663425838
0.404303673248962	0.746563037908628
0.404880928073095	0.746813116642637
0.405457944362176	0.747003134384705
0.406034245046104	0.747231131460799
0.406611499870237	0.7482243776586
0.407188039089216	0.748526005096346
0.407766009518503	0.748926371351982
0.408342548737482	0.749163597834653
0.408919565026563	0.74973334372441
0.409496104245542	0.750021113082452
0.410073359069675	0.75022363848651
0.410650375358757	0.750767018634572
0.411226914577736	0.751013977438003
0.411803930866817	0.751322505975924
0.412380231550745	0.751713801149818
0.412957486374878	0.751925006480142
0.413534741199011	0.752159215477717
0.41411128041799	0.752347370574662
0.414688296707071	0.752911016301647
0.41526483592605	0.753299070473029
0.415842806355337	0.753510443441414
0.416419345574316	0.7538571468911
0.416996600398449	0.754066470949851
0.417573616687531	0.754310654412051
0.41815015590651	0.754499861903491
0.418727172195591	0.754899185077858
0.419305381159929	0.755137231124383
0.419881920378908	0.755329614425754
0.420459175203041	0.755586473188006
0.421037145632328	0.755774833175915
0.421613684851307	0.756001610219455
0.422190701140388	0.756535341865788
0.422767240359367	0.756762863967376
0.423344256648449	0.757040677487244
0.423921511472582	0.757246229689625
0.424498766296715	0.757570246121731
0.425075305515694	0.757853880407603
0.425652560339827	0.758042910947756
0.426229576628908	0.758387733125869
0.426806115847887	0.758590472734116
0.42738337067202	0.75882512876652
0.427959671355948	0.759116334704811
0.428537641785235	0.759299851815405
0.429114181004214	0.759505590282297
0.429691197293295	0.759682178353039
0.430268690652479	0.760020788609672
0.430846661081766	0.760214065980702
0.431422961765694	0.760468996905252
0.431999500984673	0.760717268873494
0.432576755808806	0.760903142230166
0.433154010632938	0.761111069305076
0.43373102692202	0.761289631779646
0.434307327605948	0.761575799262884
0.434884582430081	0.761772662225773
0.43546112164906	0.761948421419435
0.436038376473192	0.76216378044838
0.436615631297325	0.762337295154671
0.437192886121458	0.762524649314215
0.437769186805386	0.763329684535717
0.438346441629519	0.763584522328011
0.438923696453652	0.763918755368609
0.439500712742733	0.764134682504316
0.440077967566866	0.764530867121654
0.440654268250794	0.764858441205942
0.441230807469773	0.76504869177865
0.441808062293906	0.765499582283205
0.442386032723192	0.765719197456253
0.442962571942171	0.765988712892104
0.443539588231253	0.766182781887311
0.444116127450232	0.766521410770395
0.444693143739314	0.766741798941168
0.445269682958293	0.766921236858946
0.445846937782426	0.767400737592567
0.446424192606558	0.767621554171718
0.447000493290486	0.767938557744942
0.447578463719773	0.768240874361383
0.448155002938752	0.768437504493631
0.448732019227833	0.768659215142441
0.449310466727223	0.76883807564023
0.449888675691561	0.769158888322728
0.450465930515694	0.769427463122793
0.451043185339827	0.769606537824772
0.451620440163959	0.769845366182247
0.452197694988092	0.77002358406747
0.452774949812225	0.770221657749688
0.453351966101307	0.770728055078863
0.453929459460491	0.770937630594706
0.454506475749573	0.771200617459407
0.455083969108757	0.771394034528821
0.455660985397838	0.771694600258848
0.456239194362176	0.771888734446634
0.456815495046104	0.772137257871967
0.457392034265083	0.772467150949431
0.457969050554165	0.772657550533748
0.458546543913349	0.772881254212838
0.45912356020243	0.773059891193213
0.459700099421409	0.773334435770893
0.460277115710491	0.773531997225702
0.46085365492947	0.773701814581427
0.461430671218552	0.774029072016044
0.462007210437531	0.774214740481753
0.462585180866817	0.774427501120754
0.463161720085796	0.774694511298917
0.463738974909929	0.774873418362835
0.464316229734062	0.775066518782578
0.464893246023144	0.775235442068645
0.465471693522533	0.775485222779435
0.46604966395182	0.775703850750568
0.466627872916158	0.775865668045496
0.467204412135137	0.776070596261761
0.46778166695927	0.776234164443103
0.468358921783403	0.776409979516119
0.468936892212689	0.776569738588188
0.469513431431668	0.777070240645554
0.470090686255801	0.777306414733732
0.470667941079934	0.777483757175747
0.471245195904067	0.777755936194123
0.4718224507282	0.777937693105076
0.472399705552333	0.778176484209649
0.472977675981619	0.77847297074686
0.473554930805752	0.77865344243268
0.474132185629885	0.778864927159772
0.474709440454018	0.779036383643204
0.475286933813202	0.779264781188
0.475863950102284	0.779483073883011
0.476440489321263	0.779648122867225
0.477017744145396	0.779957228825134
0.477594760434477	0.780134757531661
0.478173207933867	0.780343057135596
0.478750224222948	0.780601694723938
0.479326763441927	0.780773700687681
0.47990401826606	0.780962517023645
0.480481034555142	0.781123654453104
0.48105924351948	0.781364531720213
0.481636498343613	0.781530800736982
0.48221279902754	0.781738057259648
0.482790292386724	0.781938822464066
0.483367308675806	0.782098413898074
0.483943847894785	0.782271127666963
0.484521818324072	0.782429284864228
0.485099073148205	0.782740579430154
0.485676566507389	0.782969479889132
0.486254775471727	0.783133746562395
0.48683203029586	0.783350605020663
0.487409046584941	0.783515253536176
0.487986301409074	0.783697867263885
0.488562602093002	0.783951913432003
0.489140095452186	0.78411286459695
0.489717350276319	0.784291371192167
0.490295320705606	0.784449621521687
0.490872575529739	0.784644184117851
0.491449114748718	0.784801270294171
0.492027085178004	0.784989192560476
0.492604340002137	0.785228607651165
0.49318159482627	0.785386289873924
0.493758849650403	0.78556242159661
0.494336104474536	0.785717337791363
0.494913359298669	0.785925683961426
0.495490852657853	0.78609524986006
0.496068107481986	0.786245956476838
0.496645362306119	0.786448565699926
0.497222617130252	0.786601097708924
0.497799633419333	0.786766360897327
0.498375934103261	0.786955484569736
0.498953427462445	0.787102037487894
0.499530682286578	0.787261563729323
0.500107937110711	0.787408330851669
0.500686146075049	0.805182491538189
0.501262446758977	0.807985791072461
0.501839701583109	0.808343316490303
0.502416956407242	0.811238118466167
0.502996119511786	0.81170207542625
0.503573135800867	0.812245902609141
0.504151344765205	0.812476507388405
0.504727883984184	0.816391545289881
0.505305138808317	0.817187304538678
0.50588430191286	0.817440512516491
0.506462510877198	0.818137346682886
0.507040481306485	0.818392473185175
0.507617736130618	0.818747130129529
0.508196183630007	0.82268946509526
0.508774154059294	0.823192472410314
0.509352363023632	0.824064153074262
0.509929856382816	0.824319670732026
0.510508065347154	0.825531237564516
0.511086035776441	0.825877149390025
0.511663290600574	0.82606384231055
0.512241499564912	0.826877464326062
0.51281970852925	0.827142425594592
0.513398156028639	0.827499969638885
0.513976126457926	0.827939451442071
0.514556243702675	0.828123052371695
0.515134691202064	0.828342006305724
0.515711946026197	0.828496503405325
0.51629110913074	0.832787600043601
0.516868125419822	0.834065067260488
0.517445380243955	0.834317865456375
0.518024543348498	0.835455727421407
0.518602752312836	0.83575899398686
0.51918024567202	0.836122666133602
0.519759170241512	0.836308790947366
0.520337617740901	0.837700624574712
0.520915826705239	0.838134686080595
0.521494989809783	0.838331269646715
0.52207486851948	0.838751212302577
0.522654031624023	0.838948820323515
0.523232479123412	0.839223877128603
0.523810449552699	0.840125490499653
0.524389612657242	0.840391196826232
0.52496782162158	0.840757299724857
0.525546984726124	0.840945445508578
0.526126147830667	0.841370957473353
0.526703641189851	0.84169344653646
0.527284474039753	0.841847030939951
0.527861013258732	0.842256635915389
0.528440176363276	0.842433857285472
0.529020055072973	0.842659777512256
0.529599456712567	0.842944911227451
0.530178381282059	0.843092851816224
0.530756828781448	0.843264354865784
0.531335991885992	0.843398279050018
0.53191610913074	0.847794214668956
0.532496226375489	0.84906649441918
0.533076105085186	0.849313527728416
0.533656222329934	0.850478379421258
0.534234669829323	0.850776346761341
0.53481264025861	0.851135883835913
0.535390849222948	0.851314278672423
0.535971920607902	0.852840986433014
0.536551083712445	0.853290181930509
0.537131200957193	0.853482127510278
0.537710602596788	0.853916300774868
0.538288811561126	0.854112306921001
0.538867974665669	0.854380378806883
0.539447137770212	0.855705408666947
0.540025108199499	0.855998821839708
0.540606418119504	0.85644000796318
0.541186296829201	0.85663135749651
0.541765459933744	0.857156632733991
0.542345577178493	0.85751603011018
0.542927602703652	0.857666187246648
0.543507958483451	0.858142009256154
0.544087837193148	0.858330089847295
0.544669862718307	0.858574589959166
0.545249979963056	0.858885362984458
0.545831051348009	0.859029513090409
0.546412122732963	0.859201137211902
0.546994148258122	0.859328570077888
0.547575219643075	0.860277308370511
0.548152713002259	0.860786006066412
0.548731637571751	0.860963599965519
0.549309130930935	0.861411435732075
0.549890202315889	0.861599683961277
0.550471035165791	0.861835364448497
0.551051390945591	0.862355927193822
0.551632462330545	0.862541902995975
0.552212579575293	0.862789606857455
0.552793412425195	0.862939214513612
0.553375437950354	0.863203002315715
0.553956747870359	0.86334775778133
0.554538773395518	0.863548914141224
0.555120560385625	0.863977322519163
0.555702824445835	0.864140210835036
0.556283657295738	0.864357888857158
0.556863774540486	0.864500390522176
0.557447946881107	0.864796979504869
0.558028779731009	0.864968342856044
0.558610089651014	0.865094835086244
0.559190922500916	0.86535299770008
0.559772948026075	0.865486940510766
0.5603580745069	0.86568190357563
0.560940100032059	0.865861620890176
0.561520217276808	0.865983195737255
0.562102004266915	0.866121636835908
0.562683075651869	0.866236068438946
0.563266293852284	0.870792526814453
0.563845456956827	0.871633231690031
0.564425335666524	0.871861238079351
0.565009508007145	0.872990801960367
0.565591533532303	0.873270189415363
0.566173320522411	0.873610615750989
0.566754630442416	0.875002132728664
0.567338325712934	0.875292779873419
0.567919397097887	0.875730743620832
0.568499752877687	0.875907881171884
0.569082494007999	0.876333905364068
0.569662849787799	0.876635020574405
0.570245590918112	0.87677002509281
0.570827854978322	0.878204066258608
0.571409641968429	0.87849067146345
0.571990951888434	0.878947401360461
0.572574647158952	0.879588989472553
0.573156672684111	0.87978689551671
0.573739652349475	0.880028080120264
0.574321677874634	0.880165347752491
0.574906565820408	0.880645090629979
0.575487875740413	0.880977637976741
0.576067992985161	0.881114719344456
0.576653835071141	0.881364723572661
0.577235622061248	0.881499774657193
0.577821702682279	0.881663314898859
0.578403489672386	0.881779814037981
0.578986707872802	0.883323136593057
0.579569449003114	0.883754851166087
0.580151713063324	0.883930144698469
0.580732784448278	0.884470889203684
0.581314809973437	0.88466854379075
0.581896835498595	0.884956806749749
0.582483393189729	0.8855295328717
0.583067326995298	0.885722949941114
0.583651260800867	0.885994318708862
0.584236148746641	0.886136457158082
0.584818412806852	0.886472785674441
0.58540401635778	0.88664250989791
0.5859881886984	0.886761411849239
0.586573076644174	0.887260535549215
0.587153909494077	0.887430148013977
0.587738081834697	0.887718327153946
0.58832082296501	0.887996746033479
0.588904756770579	0.888138511953674
0.589489883251405	0.888310918386118
0.590074771197179	0.888428022884905
0.590658705002748	0.888744532857172
0.591246455369138	0.888906918258862
0.591833013060271	0.889021871402534
0.592418139541097	0.889199251097452
0.593003743092025	0.889312341596002
0.593595310019235	0.889465292700152
0.594183060385625	0.890417150923354
0.594766994191194	0.890641767298553
0.595354983092636	0.890984987601862
0.595940825178615	0.891142772270102
0.596525474589338	0.891649784272167
0.597109646929958	0.891864919783698
0.597697158761297	0.89199053657069
0.598285147662738	0.892465529703117
0.598870035608512	0.892634248098221
0.599456593299646	0.892923712463324
0.600041719780471	0.893180198696551
0.600625415050989	0.893310546602152
0.60121149567202	0.893465453483679
0.601794475337384	0.893575014269724
0.602377455002748	0.894143121031774
0.602964012693881	0.894375411504873
0.60354794649945	0.894504800148237
0.604138797821507	0.894777249250155
0.604725594047692	0.894912393466944
0.60531119759862	0.89511167786849
0.605897993824805	0.895386250385847
0.606484074445835	0.895512574977985
0.6070763569782	0.895679216523778
0.607660290783769	0.895791310507189
0.608247325545005	0.895998818486947
0.608832213490779	0.896126456243896
0.609421872137579	0.89622480390631
0.610010338109123	0.896650083040445
0.610595226054897	0.89679208179128
0.611180114000672	0.897033266394835
0.611770011182523	0.897268704738189
0.612356807408708	0.897391667255883
0.612944557775098	0.897545661441301
0.613532308141488	0.897652651777079
0.614117196087262	0.897956533015422
0.614704946453652	0.898114606393656
0.615293412425195	0.898223459374555
0.615881162791585	0.898396685370852
0.616470105833232	0.898502818889874
0.617054039638801	0.898647481223233
0.61764179000519	0.898899143205596
0.618233356932401	0.899012038126409
0.61882277704415	0.899154651550134
0.619414582506412	0.899257525440193
0.620005910898571	0.899454863377588
0.620595569545371	0.899579492962666
0.621184274051966	0.899675409873196
0.621773932698766	0.89984927848206
0.622362637205362	0.899949004501864
0.622952534387213	0.900089131294353
0.623540046218552	0.900221136954112
0.624128750725147	0.900312387938613
0.624716739626588	0.900419331708262
0.625300673432157	0.900505143769009
0.625888423798547	0.904319617460376
0.626477843910296	0.905037629901802
0.627071557652968	0.905239214670074
0.627660977764717	0.906205052044912
0.628250636411517	0.906682792578894
0.628845304294394	0.906817936795683
0.629434962941194	0.907976716265429
0.6300255757282	0.9082269626375
0.630615234375	0.908615799119833
0.631208709582621	0.909091183407736
0.631800992114985	0.909244358029301
0.632398522418478	0.909433854230734
0.632991997626099	0.909543303258072
0.633583326018258	0.910839182721985
0.634177755366085	0.91144264248844
0.634765744267526	0.911597148901267
0.635359219475147	0.91209492218353
0.635951502007511	0.912269442718186
0.636547124030594	0.912530017457455
0.637140360703163	0.912980479553633
0.637734074445835	0.913138087270586
0.638327549653456	0.913351490522154
0.638923887281693	0.913466927953557
0.639524757075904	0.913739181477738
0.640114654257755	0.913875331522892
0.640712661631351	0.913969935268612
0.641304467093613	0.915292422618085
0.641899850581644	0.915542324400808
0.642494041394419	0.916031129046811
0.643094434118527	0.916546383253539
0.643688863466353	0.916723138962341
0.644284962559538	0.916940118492542
0.644883447003236	0.917555769271318
0.645477637816011	0.917729870710822
0.646071113023632	0.91798069450288
0.646663872626099	0.918101896820934
0.647269751656387	0.918358923221247
0.647863942469162	0.918566477767133
0.648463381053065	0.918661733438645
0.649058526006045	0.919140982715175
0.649652001213666	0.919291205044222
0.650247623236749	0.91955368899474
0.650839905769113	0.919809085580571
0.651433380976734	0.919927661569004
0.652031626885381	0.920078843160289
0.652631065469284	0.920174555179856
0.65322907284288	0.92047347246895
0.653831135312347	0.920617566695548
0.654427711475635	0.920711742032889
0.655025003244077	0.920867785127941
0.655621102337262	0.921007967799783
0.656224118946935	0.921089821739646
0.656824511671043	0.922344359795088
0.657427528280716	0.922578261456217
0.658025535654311	0.922947353900263
0.658624735703163	0.923514920495228
0.65922298161181	0.923683135976149
0.659820511915303	0.923890113102047
0.66041875782395	0.923996786788154
0.661022728573828	0.924657783662412
0.6616257451835	0.92490394152844
0.662226614977711	0.925021418556252
0.66283082426264	0.925271636988645
0.663433840872313	0.925473547719813
0.664036618946935	0.925561688086961
0.664634149250427	0.926141669211661
0.665235019044638	0.926303216423046
0.665839228329568	0.926544624544015
0.666446061500061	0.92690472972535
0.667046931294272	0.927031436159738
0.66765090204415	0.9271883919509
0.668259882030105	0.927280220355388
0.668862660104726	0.927616791015613
0.66946949327522	0.927770021516531
0.67007942740138	0.927862948881642
0.670686260571874	0.928028193443593
0.67128808450629	0.928174019930154
0.671900642518014	0.928251105498506
0.672505567408097	0.928734527100108
0.673109538157975	0.928871580528146
0.673713508907853	0.929121910719247
0.674315809912372	0.929371626237458
0.674924551363276	0.929486309297587
0.675534008419333	0.92962742329199
0.676137263564057	0.929937935546965
0.67674218845414	0.930049107521041
0.677349737229788	0.930202598792276
0.677964203521922	0.930295917312862
0.678576761533647	0.930500985227511
0.679186457124756	0.930612362092549
0.679792336155044	0.930690015767664
0.680402270281204	0.930951037541761
0.681011965872313	0.931132971404002
0.681628340444858	0.931218420248949
0.682246384762763	0.93138158796159
0.68284844723223	0.93147059445872
0.683452656517159	0.931600960990772
0.684066168669089	0.931768245149132
0.684682304706583	0.931851524012513
0.685291284692538	0.931955860078993
0.685900026143442	0.93209611725664
0.686520932881961	0.932169142258627
0.687135399174096	0.932257748287056
0.687744140625	0.932325613762057
0.688358606917135	0.933355907971324
0.68897688977009	0.933645661046421
0.689585869756045	0.933772740009833
0.690204152609001	0.934144170073507
0.690825059347521	0.934407920622708
0.691446204621092	0.934505513913847
0.692067588429714	0.934926890806453
0.692674421600208	0.935065667181229
0.693292704453163	0.935317087019725
0.693910748771067	0.935538080550163
0.694525215063202	0.935641736751173
0.695142543775953	0.935768676016201
0.695758202743344	0.936261420156636
0.696371714895274	0.936399637737876
0.696991667493588	0.936601976877422
0.697610904486749	0.936905681164478
0.69823204976032	0.937015744864706
0.698856057454507	0.937156504956536
0.699476487122924	0.937240873467313
0.700089760739802	0.937541243619602
0.700714722574194	0.937677095641537
0.701338730268381	0.937763215038729
0.701951526815156	0.937912962393269
0.702578158394907	0.938044548957876
0.703204074369504	0.938113485453822
0.703834045439973	0.938584399393433
0.704461631159929	0.938860285075601
0.705080152547936	0.93895902389349
0.70571465578438	0.939202890706019
0.70633747080331	0.939307431663462
0.706957900471727	0.939478105835943
0.707583816446324	0.939748934436605
0.70821331044669	0.939851556869573
0.708835648395518	0.939998743087072
0.709465380930935	0.940202460584008
0.710092251045738	0.940286531071566
0.71072102944095	0.940389377021948
0.711351716116573	0.940681402524093
0.71197954037158	0.940777170423013
0.712616906028639	0.940908794240522
0.713246400029006	0.941103198511851
0.713884958361321	0.941182826590794
0.714518268922509	0.941285281385701
0.715134643495054	0.941355558986134
0.715767476986138	0.941547802589121
0.71639053054012	0.941647612427956
0.717022171355948	0.941718318436767
0.717651665356314	0.941851152973605
0.718293801714399	0.941933509827651
0.71891303870756	0.94199491192408
0.71955064289967	0.94239849124255
0.7201734579186	0.942622837534207
0.720808199690095	0.94270867753463
0.721445326812103	0.942911128432883
0.72207315106711	0.943074519662939
0.722700975322118	0.943148001012981
0.723341441934844	0.943381017917677
0.723971890075415	0.943472538985721
0.724613072293295	0.943631171157492
0.725246859924585	0.94377604769504
0.725881124625977	0.943851382376978
0.726516820537677	0.943970917627649
0.727155855940095	0.944222616862914
0.727791313316744	0.944313038970336
0.728424146807829	0.9444685046454
0.729060558324682	0.944620347475702
0.72969768544669	0.944699491266914
0.730333142823339	0.944798667806407
0.730970747015449	0.944986590072712
0.731605250251893	0.945061319394986
0.732252157311004	0.945158968565479
0.732891192713422	0.945292296703275
0.733531420791097	0.945356064359008
0.734164969887335	0.945434481718622
0.734799473123779	0.945686143700985
0.735442563622069	0.945766349199916
0.736090663356436	0.945874997289851
0.736722065637213	0.946039031132474
0.737371835116939	0.94611127382351
0.738006576888434	0.946204592344096
0.738649428851673	0.946379336396168
0.739280354062347	0.946450359054649
0.739931793287433	0.946544525078766
0.740572975505313	0.946608162349341
0.741227515686065	0.946738491628491
0.7418880192431	0.946817942756147
0.742531825346544	0.946876569511345
0.743178732405655	0.947057450979092
0.743826593604971	0.947145619285917
0.744468729963056	0.947207449790724
0.745116591162372	0.947332377399022
0.745770177202919	0.947410235965099
0.746420185217697	0.947468499504499
0.747061367435576	0.947599164059771
0.747715669081278	0.947674722259123
0.748376888243466	0.947732296619828
0.749038345940706	0.947832991215095
0.749686207140022	0.94790176007298
0.750332160058928	0.947956251756009
0.75098479195927	0.950001445412614
0.751634561438996	0.950495670355921
0.752279321682645	0.950652262931283
0.752923366321141	0.951423770540598
0.753583631343124	0.951665411492208
0.754221235535234	0.951764522839121
0.754883170302577	0.952654373606229
0.755543673859612	0.95293544675506
0.756210617863031	0.953050483717762
0.756874699445835	0.9534340116615
0.757526138670921	0.953573933563025
0.758186403692904	0.954449553721405
0.75886193495817	0.954641126772149
0.759527924821385	0.954936952070341
0.760202501946446	0.955372326741035
0.760870638625122	0.955493510432638
0.76153543581308	0.955657348697523
0.762209058797936	0.956064960642681
0.762892461719895	0.956178274658646
0.763569901265572	0.956386518383227
0.764240661829812	0.956565788662943
0.764920963796104	0.956644215335783
0.76557240302119	0.956774796072024
0.766254851802943	0.957670374472881
0.766933245488825	0.957860988261387
0.767601859237604	0.95822987581447
0.76829575770182	0.958606893813507
0.768969142151624	0.958864721151222
0.769659939660173	0.958944759012092
0.770356700545005	0.959362326795424
0.771046305378298	0.959635902797641
0.77173042390541	0.959724369127685
0.772406193705728	0.959979216233206
0.77309389025861	0.960089978425354
0.773770375664082	0.960154677403649
0.774461411707682	0.960640958165512
0.775158888197667	0.96080737619389
0.775843960864985	0.961062362997795
0.776530941812714	0.961148128492413
0.777231042188263	0.961262802239317
0.777939968360711	0.961498315088476
0.778629811729055	0.961574087492018
0.779336114015938	0.961714754451591
0.780036452926539	0.961835854324164
0.780723433874267	0.96194304023768
0.781430451766304	0.961995576143331
0.782128882396495	0.963049498005964
0.782820634045249	0.963337593326902
0.783527651937286	0.96344534734718
0.78424134881076	0.963907758311812
0.784955761289387	0.964080164744256
0.785691403387579	0.964557327858249
0.786392934973437	0.964678977211133
0.787101861145884	0.964918960408584
0.787819136045127	0.965125937534482
0.788537842154678	0.965287074963941
0.789248438072484	0.965349436322608
0.789960465200598	0.965887023644343
0.790684657616329	0.966071090235247
0.791408850032059	0.966354445124351
0.792146400410662	0.966440536581866
0.792865583590315	0.966562325633134
0.793579280463788	0.966831561672217
0.794314922561981	0.966912139700172
0.79503339013648	0.967061011611506
0.795752811851185	0.967192635429015
0.796485591528762	0.967306238154974
0.797219325346544	0.967359127963198
0.797963554706583	0.967869017751977
0.798701105085186	0.968034159868447
0.799429352596788	0.968294157187728
0.800173343421776	0.968376933136926
0.800899682652968	0.968524305618937
0.801653214880007	0.968752218876001
0.802392912074072	0.968916150273142
0.803145728695957	0.969090400724256
0.803885902960125	0.969151104328765
0.804638958117062	0.969260748933841
0.805383903082254	0.969481211610418
0.806135765563935	0.96962629303893
0.806872600337384	0.969686028067976
0.807621600398449	0.969844921010063
0.808378233581155	0.969930528179846
0.809118407845322	0.970086645780703
0.809882912684722	0.970143158433688
0.8106529038303	0.970241859998675
0.81140452777693	0.970330503280006
0.812164023380252	0.970414294370796
0.812930436500061	0.971297849397393
0.813708776372435	0.971458735369761
0.814467317835552	0.971788507375292
0.815247804523388	0.972122386513317
0.816026382930813	0.972359305659543
0.816799475032059	0.972430654280921
0.817591172867306	0.972917447270193
0.818378338536578	0.973143628267294
0.81916359592544	0.973343536654956
0.819946945033891	0.973495258413326
0.820728385861932	0.973972728863765
0.821518652486871	0.974079691259866
0.822319176119016	0.974308219189819
0.823129241153212	0.974527024112239
0.823937159371947	0.974698992823079
0.824741738099963	0.974963367358396
0.825555381159929	0.975039773061279
0.826363776448766	0.975191085037722
0.8271898233314	0.975350192183998
0.82802278773052	0.97542857229071
0.828843348306974	0.975907253460478
0.829660330857658	0.976162193698254
0.830472065637213	0.976239065062418
0.831311947552821	0.976514531649433
0.83214085685607	0.976661373277584
0.833014849284013	0.976967573509103
0.833846143937775	0.977089688523267
0.834668374259587	0.977268847044277
0.835520421462811	0.977385644206619
0.836355532677394	0.977652011772215
0.837210203766182	0.977725306857745
0.83805008568179	0.977869727047239
0.838889490527296	0.978036908760117
0.839735812889289	0.978118753386754
0.840608851177027	0.978282898988085
0.841472348062714	0.978391891667368
0.842351111191683	0.978505922801704
0.843209837376343	0.978587441465446
0.844093371206339	0.97862767460007
0.844978813316744	0.979117261557024
0.845846126763251	0.979311535443194
0.846727990847887	0.979549190334243
0.84763132308714	0.979684008588135
0.848526306599597	0.979904862420188
0.849400537562592	0.980062805413264
0.850292420119382	0.980222583111784
0.851204578155533	0.980332246343311
0.852111965490657	0.980593845537397
0.853026985947423	0.980748733792473
0.853934611817599	0.980915868939223
0.85485249469498	0.980973173216385
0.855787552096055	0.9810784312922
0.85675385758885	0.981255792360667
0.857700364672386	0.981361693049048
0.858646156150769	0.981473908104391
0.859562130747741	0.981549969217927
0.860485499931302	0.981814297187115
0.861442741092147	0.981938274846401
0.862405468559172	0.982087146757735
0.863378453033403	0.982182476935052
0.864373621267403	0.982349947357924
0.86536974364161	0.982450949289636
0.866332709643686	0.982563536874003
0.867301877557096	0.982639951890112
0.86828655024884	0.982807915913941
0.869267406379763	0.982900508002929
0.870227509961224	0.983003586783952
0.871221485519968	0.983080206691024
0.872243608214766	0.983193455514409
0.873270978680691	0.983266573648653
0.87428236729818	0.983347244808864
0.875287076934233	0.98340782734144
0.876356668104238	0.984148619932702
0.877396680927882	0.984638970574156
0.878490125603017	0.984828960376546
0.879538725688508	0.985173009556934
0.880635271319309	0.98537749073837
0.88171702777693	0.985578479460202
0.882849592200476	0.985735435251364
0.883976431782792	0.986149938983471
0.885071784738337	0.986333791370186
0.886236074323705	0.986630073016434
0.887383666455484	0.986850889595585
0.888556543302699	0.986984944164977
0.889737530341658	0.987154295859422
0.890893948270335	0.987240862291442
0.892110477031937	0.987797942194373
0.893361593375977	0.98802474717759
0.894602691247863	0.988197507512607
0.895863348993955	0.988448023968219
0.897182686362665	0.988680379633898
0.898474592200476	0.988804925399945
0.899765543898083	0.989056289359088
0.901113744007999	0.989278000007898
0.902469577239558	0.989399155759824
0.903830181172142	0.989602463474833
0.905232767273754	0.989724690247704
0.906619132991878	0.989794679138144
0.90801981081308	0.990335451583036
0.909474874625977	0.99059548615522
0.910939479840926	0.990900764377404
0.91248614111352	0.991078898443596
0.914034710666524	0.991296585778943
0.915609042005068	0.991641510402538
0.917214859970383	0.99182515789829
0.918815907234673	0.992036754384089
0.920501157372069	0.992226343717779
0.922293032677394	0.992320397983187
0.924124027731131	0.992678081725864
0.925943573102406	0.992893599079645
0.92773711815309	0.993129158494932
0.929630132320164	0.993272218953487
0.931590890441805	0.993499089129283
0.933641337742733	0.993680091668962
0.93570991370756	0.993837243037861
0.937788985214643	0.993952475578301
0.940056976482352	0.994586510664426
0.942537741015816	0.994925092981382
0.945133240908952	0.995196666640093
0.947724447171165	0.995545959166498
0.950583051225879	0.995888918699489
0.953664924088605	0.996299529503293
0.957288748587872	0.996639071082487
0.961120575651869	0.997003888755979
0.965475271548302	0.997434448489033
0.970695372610833	0.997915094749405
0.978012912379397	0.998554941288308
0.996458350825904	0.999813111501737


==> results/CDF_6_3.dat <==
x	y
0	0
0.00833333333333333	0.490478515625
0.0125	0.49169921875
0.0166666666666667	0.4951171875
0.0208333333333333	0.49560546875
0.025	0.4990234375
0.0291666666666667	0.5
0.0333333333333333	0.50146484375
0.0375	0.50341796875
0.0416666666666667	0.506103515625
0.0458333333333333	0.507568359375
0.05	0.51025390625
0.0541666666666667	0.511474609375
0.0583333333333333	0.513916015625
0.0625	0.514892578125
0.0666666666666667	0.516845703125
0.0708333333333333	0.54296875
0.075	0.54638671875
0.0791666666666667	0.54736328125
0.0833333333333333	0.550048828125
0.0875	0.551513671875
0.0916666666666667	0.555419921875
0.0958333333333333	0.556640625
0.1	0.55908203125
0.104166666666667	0.560791015625
0.108333333333333	0.563720703125
0.1125	0.565673828125
0.116666666666667	0.569091796875
0.120833333333333	0.5703125
0.125	0.573486328125
0.129166666666667	0.57470703125
0.133333333333333	0.576171875
0.1375	0.62646484375
0.141666666666667	0.628662109375
0.145833333333333	0.62890625
0.15	0.630126953125
0.154166666666667	0.631103515625
0.158333333333333	0.63232421875
0.1625	0.6328125
0.166666666666667	0.634765625
0.170833333333333	0.63525390625
0.175	0.637451171875
0.179166666666667	0.638671875
0.183333333333333	0.64111328125
0.1875	0.641845703125
0.191666666666667	0.643798828125
0.195833333333333	0.644775390625
0.2	0.64697265625
0.204166666666667	0.655517578125
0.208333333333333	0.657958984375
0.2125	0.658935546875
0.216666666666667	0.66064453125
0.220833333333333	0.661376953125
0.225	0.66455078125
0.229166666666667	0.6650390625
0.233333333333333	0.666748046875
0.2375	0.66796875
0.241666666666667	0.6708984375
0.245833333333333	0.671875
0.25	0.673828125
0.254166666666667	0.6748046875
0.258333333333333	0.67822265625
0.2625	0.679443359375
0.266666666666667	0.680419921875
0.270833333333333	0.747802734375
0.279166666666667	0.749267578125
0.283333333333333	0.75
0.2875	0.750244140625
0.291666666666667	0.751953125
0.295833333333333	0.75244140625
0.3	0.753662109375
0.304166666666667	0.75390625
0.308333333333333	0.75537109375
0.3125	0.755859375
0.316666666666667	0.75732421875
0.320833333333333	0.7578125
0.325	0.76025390625
0.329166666666667	0.760986328125
0.333333333333333	0.762451171875
0.3375	0.7724609375
0.341666666666667	0.774169921875
0.345833333333333	0.775146484375
0.35	0.7763671875
0.354166666666667	0.777587890625
0.358333333333333	0.778564453125
0.3625	0.779541015625
0.366666666666667	0.780517578125
0.370833333333333	0.78125
0.375	0.78271484375
0.379166666666667	0.783203125
0.383333333333333	0.784912109375
0.3875	0.78515625
0.391666666666667	0.786865234375
0.395833333333333	0.7880859375
0.4	0.78955078125
0.404166666666667	0.80517578125
0.408333333333333	0.806396484375
0.4125	0.806884765625
0.416666666666667	0.807861328125
0.420833333333333	0.808349609375
0.425	0.8095703125
0.429166666666667	0.809814453125
0.433333333333333	0.810791015625
0.4375	0.811279296875
0.441666666666667	0.811767578125
0.445833333333333	0.812255859375
0.45	0.81298828125
0.454166666666667	0.8134765625
0.458333333333333	0.814697265625
0.4625	0.8154296875
0.466666666666667	0.81640625
0.470833333333333	0.822021484375
0.475	0.82470703125
0.479166666666667	0.824951171875
0.483333333333333	0.82666015625
0.4875	0.826904296875
0.491666666666667	0.828369140625
0.495833333333333	0.8291015625
0.5	0.830810546875
0.504166666666667	0.83154296875
0.508333333333333	0.83251953125
0.5125	0.832763671875
0.516666666666667	0.833251953125
0.520833333333333	0.833984375
0.525	0.835693359375
0.529166666666667	0.83642578125
0.533333333333333	0.837158203125
0.541666666666667	0.90625
0.545833333333333	0.906494140625
0.554166666666667	0.90673828125
0.558333333333333	0.907470703125
0.5625	0.908203125
0.566666666666667	0.908447265625
0.570833333333333	0.908935546875
0.575	0.90966796875
0.579166666666667	0.91015625
0.583333333333333	0.910888671875
0.5875	0.9111328125
0.591666666666667	0.91162109375
0.595833333333333	0.912109375
0.6	0.912353515625
0.6125	0.924560546875
0.616666666666667	0.925048828125
0.620833333333333	0.92529296875
0.629166666666667	0.92626953125
0.6375	0.926513671875
0.641666666666667	0.927978515625
0.645833333333333	0.92822265625
0.65	0.92919921875
0.654166666666667	0.9296875
0.658333333333333	0.9306640625
0.666666666666667	0.931396484375
0.670833333333333	0.948974609375
0.679166666666667	0.949951171875
0.683333333333333	0.9501953125
0.695833333333333	0.950439453125
0.7	0.95068359375
0.708333333333333	0.950927734375
0.720833333333333	0.951171875
0.729166666666667	0.951904296875
0.733333333333333	0.952392578125
0.7375	0.95751953125
0.741666666666667	0.9580078125
0.745833333333333	0.958251953125
0.75	0.95849609375
0.7625	0.958740234375
0.770833333333333	0.958984375
0.779166666666667	0.959716796875
0.783333333333333	0.9599609375
0.7875	0.960205078125
0.795833333333333	0.9609375
0.8	0.961181640625
0.820833333333333	0.981689453125
0.825	0.98193359375
0.85	0.982177734375
0.866666666666667	0.982421875
0.870833333333333	0.988037109375
0.904166666666667	0.989013671875
0.9125	0.98974609375
0.920833333333333	0.989990234375
0.933333333333333	0.990234375
1	0.997802734375


==> results/CDF_8_4.dat <==
x	y
0	0
0.000496031746031746	0.346450805664062
0.000992063492063492	0.346572875976562
0.00148809523809524	0.34674072265625
0.00198412698412698	0.347091674804688
0.00248015873015873	0.347320556640625
0.00297619047619048	0.347686767578125
0.00347222222222222	0.34796142578125
0.00396825396825397	0.348251342773438
0.00446428571428571	0.34832763671875
0.00496031746031746	0.3487548828125
0.00545634920634921	0.3489990234375
0.00595238095238095	0.349319458007812
0.0064484126984127	0.349472045898438
0.00694444444444444	0.35003662109375
0.00744047619047619	0.350296020507812
0.00793650793650794	0.350540161132812
0.00843253968253968	0.350631713867188
0.00892857142857143	0.351119995117188
0.00942460317460317	0.351287841796875
0.00992063492063492	0.351669311523438
0.0104166666666667	0.351821899414062
0.0109126984126984	0.352279663085938
0.0114087301587302	0.352371215820312
0.0119047619047619	0.352737426757812
0.0124007936507937	0.35296630859375
0.0128968253968254	0.353515625
0.0133928571428571	0.353668212890625
0.0138888888888889	0.354095458984375
0.0143849206349206	0.354202270507812
0.0148809523809524	0.354644775390625
0.0153769841269841	0.3548583984375
0.0158730158730159	0.35504150390625
0.0163690476190476	0.366409301757812
0.0168650793650794	0.366897583007812
0.0173611111111111	0.367080688476562
0.0178571428571429	0.367385864257812
0.0183531746031746	0.3675537109375
0.0188492063492063	0.368072509765625
0.0193452380952381	0.368148803710938
0.0198412698412698	0.36871337890625
0.0203373015873016	0.368820190429688
0.0208333333333333	0.369338989257812
0.0213293650793651	0.369552612304688
0.0218253968253968	0.36993408203125
0.0223214285714286	0.370101928710938
0.0228174603174603	0.370635986328125
0.0233134920634921	0.370803833007812
0.0238095238095238	0.371185302734375
0.0243055555555556	0.37139892578125
0.0248015873015873	0.371902465820312
0.025297619047619	0.372085571289062
0.0257936507936508	0.37249755859375
0.0262896825396825	0.372665405273438
0.0267857142857143	0.373184204101562
0.027281746031746	0.373321533203125
0.0277777777777778	0.373809814453125
0.0282738095238095	0.373947143554688
0.0287698412698413	0.374374389648438
0.029265873015873	0.374465942382812
0.0297619047619048	0.3748779296875
0.0302579365079365	0.375076293945312
0.0307539682539683	0.375686645507812
0.03125	0.3758544921875
0.0317460317460317	0.376083374023438
0.0322420634920635	0.4005126953125
0.0327380952380952	0.400970458984375
0.033234126984127	0.401077270507812
0.0337301587301587	0.401535034179688
0.0342261904761905	0.401702880859375
0.0347222222222222	0.402023315429688
0.035218253968254	0.4022216796875
0.0357142857142857	0.40264892578125
0.0362103174603175	0.402786254882812
0.0367063492063492	0.403274536132812
0.037202380952381	0.40350341796875
0.0376984126984127	0.403915405273438
0.0381944444444444	0.40399169921875
0.0386904761904762	0.404251098632812
0.0391865079365079	0.404373168945312
0.0396825396825397	0.404647827148438
0.0401785714285714	0.404830932617188
0.0406746031746032	0.40533447265625
0.0411706349206349	0.405487060546875
0.0416666666666667	0.405914306640625
0.0421626984126984	0.406082153320312
0.0426587301587302	0.406539916992188
0.0431547619047619	0.40673828125
0.0436507936507936	0.407119750976562
0.0441468253968254	0.407363891601562
0.0446428571428571	0.407806396484375
0.0451388888888889	0.407958984375
0.0456349206349206	0.4083251953125
0.0461309523809524	0.408462524414062
0.0466269841269841	0.408905029296875
0.0471230158730159	0.409088134765625
0.0476190476190476	0.409561157226562
0.0481150793650794	0.413604736328125
0.0486111111111111	0.414138793945312
0.0491071428571429	0.414352416992188
0.0496031746031746	0.414749145507812
0.0500992063492064	0.414871215820312
0.0505952380952381	0.415359497070312
0.0510912698412698	0.41546630859375
0.0515873015873016	0.415863037109375
0.0520833333333333	0.416061401367188
0.0525793650793651	0.4166259765625
0.0530753968253968	0.41680908203125
0.0535714285714286	0.417282104492188
0.0540674603174603	0.417556762695312
0.0545634920634921	0.417922973632812
0.0550595238095238	0.418167114257812
0.0555555555555556	0.418624877929688
0.0560515873015873	0.41876220703125
0.056547619047619	0.4193115234375
0.0570436507936508	0.41949462890625
0.0575396825396825	0.41986083984375
0.0580357142857143	0.419952392578125
0.058531746031746	0.420425415039062
0.0590277777777778	0.42059326171875
0.0595238095238095	0.4210205078125
0.0600198412698413	0.421112060546875
0.060515873015873	0.421539306640625
0.0610119047619048	0.421768188476562
0.0615079365079365	0.42236328125
0.0620039682539683	0.4224853515625
0.0625	0.422805786132812
0.0629960317460317	0.422958374023438
0.0634920634920635	0.4232177734375
0.0639880952380952	0.46044921875
0.064484126984127	0.460906982421875
0.0649801587301587	0.461029052734375
0.0654761904761905	0.461273193359375
0.0659722222222222	0.46142578125
0.066468253968254	0.461837768554688
0.0669642857142857	0.462005615234375
0.0674603174603175	0.462417602539062
0.0679563492063492	0.46270751953125
0.068452380952381	0.462997436523438
0.0689484126984127	0.463088989257812
0.0694444444444444	0.463363647460938
0.0699404761904762	0.463424682617188
0.0704365079365079	0.463714599609375
0.0709325396825397	0.463821411132812
0.0714285714285714	0.464096069335938
0.0719246031746032	0.464141845703125
0.0724206349206349	0.46453857421875
0.0729166666666667	0.464614868164062
0.0734126984126984	0.464935302734375
0.0739087301587302	0.465042114257812
0.0744047619047619	0.465423583984375
0.0749007936507936	0.465621948242188
0.0753968253968254	0.466049194335938
0.0758928571428571	0.46612548828125
0.0763888888888889	0.466537475585938
0.0768849206349206	0.466659545898438
0.0773809523809524	0.46697998046875
0.0778769841269841	0.467086791992188
0.0783730158730159	0.467453002929688
0.0788690476190476	0.467575073242188
0.0793650793650794	0.468124389648438
0.0798611111111111	0.47271728515625
0.0803571428571429	0.473114013671875
0.0808531746031746	0.473190307617188
0.0813492063492064	0.473495483398438
0.0818452380952381	0.473587036132812
0.0823412698412698	0.4739990234375
0.0828373015873016	0.474136352539062
0.0833333333333333	0.474456787109375
0.0838293650793651	0.474578857421875
0.0843253968253968	0.47503662109375
0.0848214285714286	0.47515869140625
0.0853174603174603	0.47552490234375
0.0858134920634921	0.47564697265625
0.0863095238095238	0.4761962890625
0.0868055555555556	0.476303100585938
0.0873015873015873	0.476715087890625
0.087797619047619	0.476882934570312
0.0882936507936508	0.477447509765625
0.0887896825396825	0.4775390625
0.0892857142857143	0.477752685546875
0.089781746031746	0.477874755859375
0.0902777777777778	0.478271484375
0.0907738095238095	0.4783935546875
0.0912698412698413	0.478805541992188
0.091765873015873	0.479019165039062
0.0922619047619048	0.479400634765625
0.0927579365079365	0.4794921875
0.0932539682539683	0.479827880859375
0.09375	0.479934692382812
0.0942460317460317	0.480484008789062
0.0947420634920635	0.4805908203125
0.0952380952380952	0.480850219726562
0.095734126984127	0.487380981445312
0.0962301587301587	0.487838745117188
0.0967261904761905	0.488006591796875
0.0972222222222222	0.488372802734375
0.097718253968254	0.48846435546875
0.0982142857142857	0.48876953125
0.0987103174603175	0.488876342773438
0.0992063492063492	0.489227294921875
0.099702380952381	0.489349365234375
0.100198412698413	0.489715576171875
0.100694444444444	0.489883422851562
0.101190476190476	0.490203857421875
0.101686507936508	0.490325927734375
0.10218253968254	0.4906005859375
0.102678571428571	0.490692138671875
0.103174603174603	0.491058349609375
0.103670634920635	0.491256713867188
0.104166666666667	0.491729736328125
0.104662698412698	0.491851806640625
0.10515873015873	0.492202758789062
0.105654761904762	0.492385864257812
0.106150793650794	0.492767333984375
0.106646825396825	0.49285888671875
0.107142857142857	0.493408203125
0.107638888888889	0.493499755859375
0.108134920634921	0.493942260742188
0.108630952380952	0.494049072265625
0.109126984126984	0.494338989257812
0.109623015873016	0.4945068359375
0.110119047619048	0.494918823242188
0.110615079365079	0.495086669921875
0.111111111111111	0.495437622070312
0.111607142857143	0.4971923828125
0.112103174603175	0.4976806640625
0.112599206349206	0.497772216796875
0.113095238095238	0.4981689453125
0.11359126984127	0.498336791992188
0.114087301587302	0.498611450195312
0.114583333333333	0.498748779296875
0.115079365079365	0.499099731445312
0.115575396825397	0.499267578125
0.116071428571429	0.499862670898438
0.11656746031746	0.499954223632812
0.117063492063492	0.500335693359375
0.117559523809524	0.500473022460938
0.118055555555556	0.500869750976562
0.118551587301587	0.5009765625
0.119047619047619	0.501190185546875
0.119543650793651	0.501251220703125
0.120039682539683	0.50177001953125
0.120535714285714	0.501876831054688
0.121031746031746	0.502334594726562
0.121527777777778	0.502487182617188
0.12202380952381	0.502899169921875
0.122519841269841	0.5030517578125
0.123015873015873	0.503341674804688
0.123511904761905	0.50360107421875
0.124007936507937	0.504135131835938
0.124503968253968	0.504287719726562
0.125	0.504623413085938
0.125496031746032	0.5047607421875
0.125992063492063	0.505157470703125
0.126488095238095	0.5052490234375
0.126984126984127	0.505508422851562
0.127480158730159	0.549774169921875
0.12797619047619	0.550048828125
0.128472222222222	0.550140380859375
0.128968253968254	0.55035400390625
0.129464285714286	0.5504150390625
0.129960317460317	0.550735473632812
0.130456349206349	0.550827026367188
0.130952380952381	0.551071166992188
0.131448412698413	0.551162719726562
0.131944444444444	0.551528930664062
0.132440476190476	0.5516357421875
0.132936507936508	0.551925659179688
0.13343253968254	0.552047729492188
0.133928571428571	0.552444458007812
0.134424603174603	0.552597045898438
0.134920634920635	0.5528564453125
0.135416666666667	0.552902221679688
0.135912698412698	0.55340576171875
0.13640873015873	0.553558349609375
0.136904761904762	0.55377197265625
0.137400793650794	0.553878784179688
0.137896825396825	0.554122924804688
0.138392857142857	0.554229736328125
0.138888888888889	0.554534912109375
0.139384920634921	0.554718017578125
0.139880952380952	0.555023193359375
0.140376984126984	0.555130004882812
0.140873015873016	0.555465698242188
0.141369047619048	0.5555419921875
0.141865079365079	0.555816650390625
0.142361111111111	0.55596923828125
0.142857142857143	0.55615234375
0.143353174603175	0.56146240234375
0.143849206349206	0.561859130859375
0.144345238095238	0.561965942382812
0.14484126984127	0.562255859375
0.145337301587302	0.562347412109375
0.145833333333333	0.562667846679688
0.146329365079365	0.562850952148438
0.146825396825397	0.563125610351562
0.147321428571429	0.56329345703125
0.14781746031746	0.56365966796875
0.148313492063492	0.563735961914062
0.148809523809524	0.563934326171875
0.149305555555556	0.564056396484375
0.149801587301587	0.564407348632812
0.150297619047619	0.564529418945312
0.150793650793651	0.564651489257812
0.151289682539683	0.564743041992188
0.151785714285714	0.565093994140625
0.152281746031746	0.565200805664062
0.152777777777778	0.565444946289062
0.15327380952381	0.565673828125
0.153769841269841	0.56597900390625
0.154265873015873	0.566131591796875
0.154761904761905	0.5665283203125
0.155257936507937	0.566604614257812
0.155753968253968	0.566864013671875
0.15625	0.56707763671875
0.156746031746032	0.567352294921875
0.157242063492063	0.56744384765625
0.157738095238095	0.567764282226562
0.158234126984127	0.56787109375
0.158730158730159	0.568130493164062
0.15922619047619	0.57720947265625
0.159722222222222	0.577667236328125
0.160218253968254	0.577804565429688
0.160714285714286	0.5780029296875
0.161210317460317	0.578094482421875
0.161706349206349	0.578414916992188
0.162202380952381	0.578506469726562
0.162698412698413	0.578781127929688
0.163194444444444	0.578933715820312
0.163690476190476	0.579360961914062
0.164186507936508	0.579452514648438
0.16468253968254	0.579788208007812
0.165178571428571	0.579910278320312
0.165674603174603	0.580215454101562
0.166170634920635	0.580322265625
0.166666666666667	0.580596923828125
0.167162698412698	0.580718994140625
0.16765873015873	0.581069946289062
0.168154761904762	0.5811767578125
0.168650793650794	0.581558227539062
0.169146825396825	0.581680297851562
0.169642857142857	0.581893920898438
0.170138888888889	0.581985473632812
0.170634920634921	0.58233642578125
0.171130952380952	0.582382202148438
0.171626984126984	0.582687377929688
0.172123015873016	0.582809448242188
0.172619047619048	0.58306884765625
0.173115079365079	0.58319091796875
0.173611111111111	0.583511352539062
0.174107142857143	0.583724975585938
0.174603174603175	0.584014892578125
0.175099206349206	0.586395263671875
0.175595238095238	0.586822509765625
0.17609126984127	0.5869140625
0.176587301587302	0.5872802734375
0.177083333333333	0.58740234375
0.177579365079365	0.587677001953125
0.178075396825397	0.587799072265625
0.178571428571429	0.58819580078125
0.17906746031746	0.588333129882812
0.179563492063492	0.588775634765625
0.180059523809524	0.588897705078125
0.180555555555556	0.58917236328125
0.181051587301587	0.58929443359375
0.181547619047619	0.58978271484375
0.182043650793651	0.589950561523438
0.182539682539683	0.590362548828125
0.183035714285714	0.590469360351562
0.183531746031746	0.590927124023438
0.184027777777778	0.591033935546875
0.18452380952381	0.59130859375
0.185019841269841	0.591461181640625
0.185515873015873	0.591720581054688
0.186011904761905	0.591781616210938
0.186507936507937	0.592254638671875
0.187003968253968	0.592437744140625
0.1875	0.592880249023438
0.187996031746032	0.593032836914062
0.188492063492063	0.593307495117188
0.188988095238095	0.59344482421875
0.189484126984127	0.593780517578125
0.189980158730159	0.59393310546875
0.19047619047619	0.594223022460938
0.190972222222222	0.603561401367188
0.191468253968254	0.603775024414062
0.191964285714286	0.603805541992188
0.192460317460317	0.604095458984375
0.192956349206349	0.604217529296875
0.193452380952381	0.604476928710938
0.193948412698413	0.604583740234375
0.194444444444444	0.604782104492188
0.194940476190476	0.604888916015625
0.195436507936508	0.605194091796875
0.19593253968254	0.605255126953125
0.196428571428571	0.605560302734375
0.196924603174603	0.605667114257812
0.197420634920635	0.60589599609375
0.197916666666667	0.606033325195312
0.198412698412698	0.606338500976562
0.19890873015873	0.606491088867188
0.199404761904762	0.606842041015625
0.199900793650794	0.60687255859375
0.200396825396825	0.607208251953125
0.200892857142857	0.607315063476562
0.201388888888889	0.607620239257812
0.201884920634921	0.607711791992188
0.202380952380952	0.607955932617188
0.202876984126984	0.608139038085938
0.203373015873016	0.608322143554688
0.203869047619048	0.6083984375
0.204365079365079	0.608657836914062
0.204861111111111	0.608718872070312
0.205357142857143	0.60906982421875
0.205853174603175	0.609222412109375
0.206349206349206	0.609481811523438
0.206845238095238	0.611923217773438
0.20734126984127	0.612335205078125
0.207837301587302	0.612411499023438
0.208333333333333	0.612655639648438
0.208829365079365	0.612747192382812
0.209325396825397	0.612945556640625
0.209821428571429	0.613006591796875
0.21031746031746	0.61334228515625
0.210813492063492	0.6134033203125
0.211309523809524	0.613815307617188
0.211805555555556	0.613876342773438
0.212301587301587	0.6141357421875
0.212797619047619	0.614288330078125
0.213293650793651	0.614456176757812
0.213789682539683	0.614578247070312
0.214285714285714	0.614944458007812
0.214781746031746	0.61505126953125
0.215277777777778	0.615386962890625
0.21577380952381	0.615447998046875
0.216269841269841	0.61572265625
0.216765873015873	0.615859985351562
0.217261904761905	0.616119384765625
0.217757936507937	0.6162109375
0.218253968253968	0.616455078125
0.21875	0.616546630859375
0.219246031746032	0.616958618164062
0.219742063492063	0.617034912109375
0.220238095238095	0.617294311523438
0.220734126984127	0.617507934570312
0.221230158730159	0.617904663085938
0.22172619047619	0.61810302734375
0.222222222222222	0.61834716796875
0.222718253968254	0.621551513671875
0.223214285714286	0.622039794921875
0.223710317460317	0.622116088867188
0.224206349206349	0.622329711914062
0.224702380952381	0.622390747070312
0.225198412698413	0.62261962890625
0.225694444444444	0.62274169921875
0.226190476190476	0.623077392578125
0.226686507936508	0.623214721679688
0.22718253968254	0.623519897460938
0.227678571428571	0.62359619140625
0.228174603174603	0.62384033203125
0.228670634920635	0.623931884765625
0.229166666666667	0.624176025390625
0.229662698412698	0.624267578125
0.23015873015873	0.624588012695312
0.230654761904762	0.624664306640625
0.231150793650794	0.624969482421875
0.231646825396825	0.625091552734375
0.232142857142857	0.625335693359375
0.232638888888889	0.625442504882812
0.233134920634921	0.625732421875
0.233630952380952	0.625839233398438
0.234126984126984	0.626022338867188
0.234623015873016	0.626144409179688
0.235119047619048	0.626434326171875
0.235615079365079	0.62652587890625
0.236111111111111	0.626785278320312
0.236607142857143	0.6268310546875
0.237103174603175	0.627090454101562
0.237599206349206	0.627227783203125
0.238095238095238	0.62744140625
0.23859126984127	0.628555297851562
0.239087301587302	0.628814697265625
0.239583333333333	0.628982543945312
0.240079365079365	0.629257202148438
0.240575396825397	0.62933349609375
0.241071428571429	0.629623413085938
0.24156746031746	0.6297607421875
0.242063492063492	0.630050659179688
0.242559523809524	0.630203247070312
0.243055555555556	0.630615234375
0.243551587301587	0.630691528320312
0.244047619047619	0.630950927734375
0.244543650793651	0.631088256835938
0.245039682539683	0.631271362304688
0.245535714285714	0.631378173828125
0.246031746031746	0.631668090820312
0.246527777777778	0.631805419921875
0.24702380952381	0.6322021484375
0.247519841269841	0.632293701171875
0.248015873015873	0.632522583007812
0.248511904761905	0.632583618164062
0.249007936507937	0.632919311523438
0.249503968253968	0.633026123046875
0.25	0.633316040039062
0.250496031746032	0.633453369140625
0.250992063492063	0.633773803710938
0.251488095238095	0.633880615234375
0.251984126984127	0.634078979492188
0.252480158730159	0.6341552734375
0.25297619047619	0.634475708007812
0.253472222222222	0.634658813476562
0.253968253968254	0.634735107421875
0.254464285714286	0.680984497070312
0.254960317460317	0.681137084960938
0.255456349206349	0.681198120117188
0.255952380952381	0.681442260742188
0.256448412698413	0.6815185546875
0.256944444444444	0.681655883789062
0.257440476190476	0.68170166015625
0.257936507936508	0.681930541992188
0.25843253968254	0.681976318359375
0.258928571428571	0.682220458984375
0.259424603174603	0.682327270507812
0.259920634920635	0.682479858398438
0.260416666666667	0.68255615234375
0.260912698412698	0.6827392578125
0.26140873015873	0.682830810546875
0.261904761904762	0.68310546875
0.262400793650794	0.6832275390625
0.262896825396825	0.683517456054688
0.263392857142857	0.68359375
0.263888888888889	0.683792114257812
0.264384920634921	0.683853149414062
0.264880952380952	0.684097290039062
0.265376984126984	0.684219360351562
0.265873015873016	0.684494018554688
0.266369047619048	0.684539794921875
0.266865079365079	0.684829711914062
0.267361111111111	0.68499755859375
0.267857142857143	0.685134887695312
0.268353174603175	0.685272216796875
0.268849206349206	0.685562133789062
0.269345238095238	0.685638427734375
0.26984126984127	0.685958862304688
0.270337301587302	0.691162109375
0.270833333333333	0.691436767578125
0.271329365079365	0.691482543945312
0.271825396825397	0.691741943359375
0.272321428571429	0.691787719726562
0.27281746031746	0.692001342773438
0.273313492063492	0.692047119140625
0.273809523809524	0.692245483398438
0.274305555555556	0.692337036132812
0.274801587301587	0.692642211914062
0.275297619047619	0.6927490234375
0.275793650793651	0.692916870117188
0.276289682539683	0.692962646484375
0.276785714285714	0.693191528320312
0.277281746031746	0.693344116210938
0.277777777777778	0.693603515625
0.27827380952381	0.69366455078125
0.278769841269841	0.693923950195312
0.279265873015873	0.694015502929688
0.279761904761905	0.694168090820312
0.280257936507937	0.69427490234375
0.280753968253968	0.694427490234375
0.28125	0.694580078125
0.281746031746032	0.69476318359375
0.282242063492063	0.69488525390625
0.282738095238095	0.69525146484375
0.283234126984127	0.695358276367188
0.283730158730159	0.695556640625
0.28422619047619	0.695632934570312
0.284722222222222	0.695907592773438
0.285218253968254	0.695999145507812
0.285714285714286	0.6961669921875
0.286210317460317	0.706192016601562
0.286706349206349	0.706512451171875
0.287202380952381	0.70660400390625
0.287698412698413	0.706741333007812
0.288194444444444	0.706817626953125
0.288690476190476	0.706985473632812
0.289186507936508	0.707122802734375
0.28968253968254	0.707412719726562
0.290178571428571	0.707565307617188
0.290674603174603	0.7078857421875
0.291170634920635	0.707977294921875
0.291666666666667	0.708114624023438
0.292162698412698	0.708206176757812
0.29265873015873	0.708511352539062
0.293154761904762	0.7086181640625
0.293650793650794	0.708755493164062
0.294146825396825	0.708816528320312
0.294642857142857	0.709136962890625
0.295138888888889	0.709243774414062
0.295634920634921	0.709426879882812
0.296130952380952	0.709548950195312
0.296626984126984	0.709732055664062
0.297123015873016	0.709854125976562
0.297619047619048	0.710113525390625
0.298115079365079	0.710174560546875
0.298611111111111	0.710494995117188
0.299107142857143	0.710556030273438
0.299603174603175	0.710861206054688
0.300099206349206	0.711029052734375
0.300595238095238	0.711318969726562
0.30109126984127	0.711410522460938
0.301587301587302	0.711639404296875
0.302083333333333	0.713958740234375
0.302579365079365	0.714340209960938
0.303075396825397	0.71441650390625
0.303571428571429	0.714599609375
0.30406746031746	0.71466064453125
0.304563492063492	0.714752197265625
0.305059523809524	0.714767456054688
0.305555555555556	0.715072631835938
0.306051587301587	0.715133666992188
0.306547619047619	0.715377807617188
0.307043650793651	0.715408325195312
0.307539682539683	0.715621948242188
0.308035714285714	0.715667724609375
0.308531746031746	0.715850830078125
0.309027777777778	0.715927124023438
0.30952380952381	0.716094970703125
0.310019841269841	0.7161865234375
0.310515873015873	0.716461181640625
0.311011904761905	0.716598510742188
0.311507936507937	0.716873168945312
0.312003968253968	0.7169189453125
0.3125	0.717147827148438
0.312996031746032	0.717315673828125
0.313492063492063	0.717544555664062
0.313988095238095	0.717605590820312
0.314484126984127	0.718002319335938
0.314980158730159	0.71807861328125
0.31547619047619	0.718307495117188
0.315972222222222	0.718399047851562
0.316468253968254	0.71875
0.316964285714286	0.718948364257812
0.317460317460317	0.719070434570312
0.317956349206349	0.73114013671875
0.318452380952381	0.731369018554688
0.318948412698413	0.731430053710938
0.319444444444444	0.731552124023438
0.319940476190476	0.73162841796875
0.320436507936508	0.73175048828125
0.32093253968254	0.731796264648438
0.321428571428571	0.731964111328125
0.321924603174603	0.732086181640625
0.322420634920635	0.732345581054688
0.322916666666667	0.732437133789062
0.323412698412698	0.732620239257812
0.32390873015873	0.732696533203125
0.324404761904762	0.732818603515625
0.324900793650794	0.73284912109375
0.325396825396825	0.733108520507812
0.325892857142857	0.733139038085938
0.326388888888889	0.733444213867188
0.326884920634921	0.7335205078125
0.327380952380952	0.73358154296875
0.327876984126984	0.73370361328125
0.328373015873016	0.733917236328125
0.328869047619048	0.734024047851562
0.329365079365079	0.734207153320312
0.329861111111111	0.734283447265625
0.330357142857143	0.734481811523438
0.330853174603175	0.734512329101562
0.331349206349206	0.734634399414062
0.331845238095238	0.7347412109375
0.33234126984127	0.73486328125
0.332837301587302	0.734939575195312
0.333333333333333	0.735214233398438
0.333829365079365	0.738143920898438
0.334325396825397	0.73828125
0.334821428571429	0.738311767578125
0.335813492063492	0.738494873046875
0.336309523809524	0.738693237304688
0.336805555555556	0.738800048828125
0.337301587301587	0.739028930664062
0.337797619047619	0.739120483398438
0.338293650793651	0.73931884765625
0.338789682539683	0.739349365234375
0.339285714285714	0.73956298828125
0.339781746031746	0.739608764648438
0.340277777777778	0.73974609375
0.34077380952381	0.73980712890625
0.341269841269841	0.740005493164062
0.341765873015873	0.740081787109375
0.342261904761905	0.740371704101562
0.342757936507937	0.740478515625
0.343253968253968	0.7406005859375
0.34375	0.740676879882812
0.344246031746032	0.74090576171875
0.344742063492063	0.740951538085938
0.345238095238095	0.741241455078125
0.345734126984127	0.741287231445312
0.346230158730159	0.741622924804688
0.34672619047619	0.741668701171875
0.347222222222222	0.74188232421875
0.347718253968254	0.741928100585938
0.348214285714286	0.742111206054688
0.348710317460317	0.742172241210938
0.349206349206349	0.742263793945312
0.349702380952381	0.746063232421875
0.350198412698413	0.746414184570312
0.350694444444444	0.746475219726562
0.351190476190476	0.746719360351562
0.351686507936508	0.74676513671875
0.35218253968254	0.746871948242188
0.352678571428571	0.746963500976562
0.353174603174603	0.747222900390625
0.353670634920635	0.74725341796875
0.354166666666667	0.747543334960938
0.354662698412698	0.747650146484375
0.35515873015873	0.747817993164062
0.355654761904762	0.747879028320312
0.356150793650794	0.748123168945312
0.356646825396825	0.748199462890625
0.357142857142857	0.748443603515625
0.357638888888889	0.748504638671875
0.358134920634921	0.74871826171875
0.358630952380952	0.748809814453125
0.359126984126984	0.749008178710938
0.359623015873016	0.749053955078125
0.360119047619048	0.749237060546875
0.360615079365079	0.749298095703125
0.361111111111111	0.749435424804688
0.361607142857143	0.74951171875
0.362103174603175	0.749832153320312
0.362599206349206	0.749923706054688
0.363095238095238	0.750076293945312
0.36359126984127	0.750167846679688
0.364087301587302	0.750350952148438
0.364583333333333	0.750381469726562
0.365079365079365	0.75067138671875
0.365575396825397	0.752120971679688
0.366071428571429	0.75244140625
0.36656746031746	0.752487182617188
0.367063492063492	0.752639770507812
0.367559523809524	0.752700805664062
0.368055555555556	0.752914428710938
0.368551587301587	0.753021240234375
0.369047619047619	0.75323486328125
0.369543650793651	0.753265380859375
0.370039682539683	0.753494262695312
0.370535714285714	0.753555297851562
0.371031746031746	0.753738403320312
0.371527777777778	0.753829956054688
0.37202380952381	0.754013061523438
0.372519841269841	0.754043579101562
0.373015873015873	0.7542724609375
0.373511904761905	0.754364013671875
0.374007936507937	0.754608154296875
0.374503968253968	0.754623413085938
0.375	0.754745483398438
0.375496031746032	0.75482177734375
0.375992063492063	0.754974365234375
0.376488095238095	0.755035400390625
0.376984126984127	0.755294799804688
0.377480158730159	0.755416870117188
0.37797619047619	0.75567626953125
0.378472222222222	0.755783081054688
0.378968253968254	0.756011962890625
0.379464285714286	0.756103515625
0.379960317460317	0.75634765625
0.380456349206349	0.756393432617188
0.380952380952381	0.75653076171875
0.381448412698413	0.7674560546875
0.381944444444444	0.76763916015625
0.382440476190476	0.76776123046875
0.382936507936508	0.767868041992188
0.38343253968254	0.767959594726562
0.383928571428571	0.768157958984375
0.384424603174603	0.768218994140625
0.384920634920635	0.768386840820312
0.385416666666667	0.768447875976562
0.385912698412698	0.768768310546875
0.38640873015873	0.768798828125
0.386904761904762	0.768951416015625
0.387400793650794	0.769058227539062
0.387896825396825	0.769271850585938
0.388392857142857	0.769363403320312
0.388888888888889	0.769439697265625
0.389384920634921	0.769500732421875
0.389880952380952	0.769668579101562
0.390376984126984	0.769760131835938
0.390873015873016	0.76995849609375
0.391369047619048	0.77008056640625
0.391865079365079	0.770233154296875
0.392361111111111	0.770309448242188
0.392857142857143	0.770416259765625
0.393353174603175	0.770523071289062
0.393849206349206	0.770782470703125
0.394345238095238	0.770828247070312
0.39484126984127	0.77099609375
0.395337301587302	0.7711181640625
0.395833333333333	0.771270751953125
0.396329365079365	0.771316528320312
0.396825396825397	0.771514892578125
0.397321428571429	0.773834228515625
0.39781746031746	0.7740478515625
0.398313492063492	0.774078369140625
0.398809523809524	0.774215698242188
0.399305555555556	0.77423095703125
0.399801587301587	0.774398803710938
0.400297619047619	0.774490356445312
0.400793650793651	0.774581909179688
0.401289682539683	0.774612426757812
0.401785714285714	0.774810791015625
0.402281746031746	0.77490234375
0.402777777777778	0.775054931640625
0.40327380952381	0.775115966796875
0.403769841269841	0.77520751953125
0.404265873015873	0.775253295898438
0.404761904761905	0.775375366210938
0.405257936507937	0.775405883789062
0.405753968253968	0.775604248046875
0.40625	0.775665283203125
0.406746031746032	0.775863647460938
0.407242063492063	0.775894165039062
0.407738095238095	0.776107788085938
0.408234126984127	0.776168823242188
0.408730158730159	0.77642822265625
0.40922619047619	0.776473999023438
0.409722222222222	0.776763916015625
0.410218253968254	0.776809692382812
0.410714285714286	0.777069091796875
0.411210317460317	0.777206420898438
0.411706349206349	0.77734375
0.412202380952381	0.777420043945312
0.412698412698413	0.777511596679688
0.413194444444444	0.781463623046875
0.413690476190476	0.781753540039062
0.414186507936508	0.781875610351562
0.41468253968254	0.78204345703125
0.415178571428571	0.782119750976562
0.415674603174603	0.782272338867188
0.416170634920635	0.7823486328125
0.416666666666667	0.782546997070312
0.417162698412698	0.782608032226562
0.41765873015873	0.782745361328125
0.418154761904762	0.782791137695312
0.418650793650794	0.782867431640625
0.419146825396825	0.782943725585938
0.419642857142857	0.783157348632812
0.420138888888889	0.783218383789062
0.420634920634921	0.78338623046875
0.421130952380952	0.783447265625
0.421626984126984	0.783706665039062
0.422123015873016	0.783737182617188
0.422619047619048	0.7838134765625
0.423115079365079	0.783889770507812
0.423611111111111	0.784103393554688
0.424107142857143	0.78411865234375
0.424603174603175	0.784393310546875
0.425099206349206	0.784439086914062
0.425595238095238	0.78466796875
0.42609126984127	0.784759521484375
0.426587301587302	0.784866333007812
0.427083333333333	0.784942626953125
0.427579365079365	0.785110473632812
0.428075396825397	0.785140991210938
0.428571428571429	0.785232543945312
0.42906746031746	0.786483764648438
0.429563492063492	0.786666870117188
0.430059523809524	0.7867431640625
0.430555555555556	0.786895751953125
0.431051587301587	0.786956787109375
0.431547619047619	0.787124633789062
0.432043650793651	0.787185668945312
0.432539682539683	0.787322998046875
0.433035714285714	0.787353515625
0.433531746031746	0.78759765625
0.434027777777778	0.78765869140625
0.43452380952381	0.78778076171875
0.435019841269841	0.78790283203125
0.435515873015873	0.78802490234375
0.436011904761905	0.788070678710938
0.436507936507937	0.788284301757812
0.437003968253968	0.788345336914062
0.4375	0.78857421875
0.437996031746032	0.788650512695312
0.438492063492063	0.788787841796875
0.438988095238095	0.78887939453125
0.439484126984127	0.789031982421875
0.439980158730159	0.789093017578125
0.44047619047619	0.789276123046875
0.440972222222222	0.789306640625
0.441468253968254	0.789535522460938
0.441964285714286	0.789596557617188
0.442460317460317	0.78973388671875
0.442956349206349	0.789749145507812
0.443452380952381	0.789962768554688
0.443948412698413	0.790023803710938
0.444444444444444	0.790206909179688
0.444940476190476	0.794479370117188
0.445436507936508	0.794830322265625
0.44593253968254	0.794891357421875
0.446428571428571	0.7950439453125
0.446924603174603	0.79510498046875
0.447420634920635	0.795211791992188
0.447916666666667	0.7952880859375
0.448412698412698	0.795425415039062
0.44890873015873	0.795501708984375
0.449404761904762	0.795700073242188
0.449900793650794	0.795822143554688
0.450396825396825	0.795974731445312
0.450892857142857	0.796051025390625
0.451388888888889	0.796157836914062
0.451884920634921	0.796188354492188
0.452380952380952	0.796310424804688
0.452876984126984	0.796371459960938
0.453373015873016	0.79644775390625
0.453869047619048	0.796539306640625
0.454365079365079	0.796630859375
0.454861111111111	0.796676635742188
0.455357142857143	0.7967529296875
0.455853174603175	0.796798706054688
0.456349206349206	0.79693603515625
0.456845238095238	0.797012329101562
0.45734126984127	0.797134399414062
0.457837301587302	0.797225952148438
0.458333333333333	0.797409057617188
0.458829365079365	0.797515869140625
0.459325396825397	0.797653198242188
0.459821428571429	0.79766845703125
0.46031746031746	0.797927856445312
0.460813492063492	0.798843383789062
0.461309523809524	0.799087524414062
0.461805555555556	0.799163818359375
0.462301587301587	0.799240112304688
0.462797619047619	0.79931640625
0.463293650793651	0.799453735351562
0.463789682539683	0.79949951171875
0.464285714285714	0.79974365234375
0.464781746031746	0.79986572265625
0.465277777777778	0.800064086914062
0.46577380952381	0.800079345703125
0.466269841269841	0.800186157226562
0.466765873015873	0.80023193359375
0.467261904761905	0.8004150390625
0.467757936507937	0.80047607421875
0.468253968253968	0.800628662109375
0.46875	0.800689697265625
0.469246031746032	0.800872802734375
0.469742063492063	0.800888061523438
0.470238095238095	0.800994873046875
0.470734126984127	0.801071166992188
0.471230158730159	0.801177978515625
0.47172619047619	0.80120849609375
0.472222222222222	0.801376342773438
0.472718253968254	0.801422119140625
0.473214285714286	0.80157470703125
0.473710317460317	0.801651000976562
0.474206349206349	0.801834106445312
0.474702380952381	0.801910400390625
0.475198412698413	0.802032470703125
0.475694444444444	0.802047729492188
0.476190476190476	0.80224609375
0.476686507936508	0.8040771484375
0.47718253968254	0.804244995117188
0.477678571428571	0.80426025390625
0.478174603174603	0.804306030273438
0.478670634920635	0.804351806640625
0.479166666666667	0.804473876953125
0.479662698412698	0.804534912109375
0.48015873015873	0.804718017578125
0.480654761904762	0.8048095703125
0.481150793650794	0.805099487304688
0.481646825396825	0.805130004882812
0.482142857142857	0.805343627929688
0.482638888888889	0.805465698242188
0.483134920634921	0.805587768554688
0.483630952380952	0.805618286132812
0.484126984126984	0.80584716796875
0.484623015873016	0.805923461914062
0.485119047619048	0.806106567382812
0.485615079365079	0.806121826171875
0.486111111111111	0.80621337890625
0.486607142857143	0.806304931640625
0.487103174603175	0.806427001953125
0.487599206349206	0.806472778320312
0.488095238095238	0.806686401367188
0.48859126984127	0.806732177734375
0.489087301587302	0.806930541992188
0.489583333333333	0.8070068359375
0.490079365079365	0.807205200195312
0.490575396825397	0.807327270507812
0.491071428571429	0.807357788085938
0.49156746031746	0.807418823242188
0.492063492063492	0.807571411132812
0.492559523809524	0.808181762695312
0.493055555555556	0.808547973632812
0.493551587301587	0.80859375
0.494047619047619	0.808670043945312
0.494543650793651	0.808761596679688
0.495039682539683	0.808868408203125
0.495535714285714	0.808914184570312
0.496031746031746	0.809112548828125
0.496527777777778	0.80914306640625
0.49702380952381	0.809432983398438
0.497519841269841	0.809524536132812
0.498015873015873	0.809646606445312
0.498511904761905	0.809722900390625
0.499007936507937	0.809921264648438
0.499503968253968	0.809982299804688
0.5	0.810195922851562
0.500496031746032	0.810226440429688
0.500992063492063	0.810531616210938
0.501488095238095	0.810623168945312
0.501984126984127	0.810714721679688
0.502480158730159	0.810791015625
0.50297619047619	0.810943603515625
0.503472222222222	0.810958862304688
0.503968253968254	0.81109619140625
0.504464285714286	0.8111572265625
0.504960317460317	0.811447143554688
0.505456349206349	0.811508178710938
0.505952380952381	0.811660766601562
0.506448412698413	0.811767578125
0.506944444444444	0.811874389648438
0.507440476190476	0.811904907226562
0.507936507936508	0.811996459960938
0.508928571428571	0.85772705078125
0.509424603174603	0.857742309570312
0.509920634920635	0.85791015625
0.510416666666667	0.857925415039062
0.510912698412698	0.85809326171875
0.51140873015873	0.858139038085938
0.512400793650794	0.858200073242188
0.512896825396825	0.858306884765625
0.513392857142857	0.858352661132812
0.513888888888889	0.858474731445312
0.514384920634921	0.8585205078125
0.514880952380952	0.858642578125
0.515376984126984	0.858718872070312
0.515873015873016	0.858795166015625
0.516369047619048	0.85888671875
0.516865079365079	0.858963012695312
0.517361111111111	0.8590087890625
0.517857142857143	0.859146118164062
0.518353174603175	0.85919189453125
0.518849206349206	0.859237670898438
0.519345238095238	0.859298706054688
0.51984126984127	0.859405517578125
0.520337301587302	0.85943603515625
0.520833333333333	0.859512329101562
0.521329365079365	0.859573364257812
0.521825396825397	0.859725952148438
0.522321428571429	0.859771728515625
0.52281746031746	0.859893798828125
0.523313492063492	0.859954833984375
0.523809523809524	0.8599853515625
0.524305555555556	0.864837646484375
0.524801587301587	0.86505126953125
0.525297619047619	0.8651123046875
0.525793650793651	0.865203857421875
0.526289682539683	0.865219116210938
0.526785714285714	0.865325927734375
0.527281746031746	0.865341186523438
0.527777777777778	0.865447998046875
0.52827380952381	0.865463256835938
0.528769841269841	0.865570068359375
0.529265873015873	0.865585327148438
0.529761904761905	0.86566162109375
0.530257936507937	0.865707397460938
0.530753968253968	0.86578369140625
0.53125	0.865814208984375
0.531746031746032	0.86590576171875
0.532242063492063	0.865997314453125
0.532738095238095	0.866119384765625
0.533234126984127	0.866180419921875
0.533730158730159	0.866378784179688
0.53422619047619	0.866424560546875
0.534722222222222	0.866531372070312
0.535218253968254	0.8665771484375
0.535714285714286	0.866729736328125
0.536210317460317	0.8668212890625
0.536706349206349	0.866958618164062
0.537202380952381	0.866973876953125
0.538194444444444	0.867141723632812
0.538690476190476	0.867218017578125
0.539186507936508	0.867279052734375
0.53968253968254	0.8673095703125
0.540178571428571	0.877090454101562
0.540674603174603	0.877288818359375
0.541170634920635	0.8773193359375
0.541666666666667	0.877365112304688
0.542162698412698	0.877395629882812
0.54265873015873	0.877517700195312
0.543154761904762	0.8775634765625
0.543650793650794	0.877639770507812
0.544146825396825	0.877670288085938
0.544642857142857	0.877731323242188
0.545138888888889	0.8778076171875
0.545634920634921	0.87799072265625
0.546130952380952	0.878021240234375
0.546626984126984	0.878158569335938
0.547123015873016	0.878173828125
0.547619047619048	0.8782958984375
0.548115079365079	0.87835693359375
0.548611111111111	0.878555297851562
0.549107142857143	0.878585815429688
0.549603174603175	0.87872314453125
0.550099206349206	0.878768920898438
0.550595238095238	0.87884521484375
0.55109126984127	0.878890991210938
0.551587301587302	0.8790283203125
0.552083333333333	0.879074096679688
0.552579365079365	0.8792724609375
0.553075396825397	0.879318237304688
0.553571428571429	0.879486083984375
0.55406746031746	0.879592895507812
0.554563492063492	0.879669189453125
0.555059523809524	0.879730224609375
0.555555555555556	0.879776000976562
0.556051587301587	0.882156372070312
0.557043650793651	0.882171630859375
0.557539682539683	0.882278442382812
0.558035714285714	0.882354736328125
0.558531746031746	0.882461547851562
0.559027777777778	0.882476806640625
0.55952380952381	0.882568359375
0.560019841269841	0.882583618164062
0.560515873015873	0.88275146484375
0.561011904761905	0.882797241210938
0.561507936507937	0.882888793945312
0.562003968253968	0.882919311523438
0.562996031746032	0.883010864257812
0.563988095238095	0.88311767578125
0.564484126984127	0.883270263671875
0.564980158730159	0.88330078125
0.56547619047619	0.883331298828125
0.565972222222222	0.883392333984375
0.566468253968254	0.883529663085938
0.566964285714286	0.883590698242188
0.567460317460317	0.883743286132812
0.567956349206349	0.8837890625
0.568948412698413	0.883941650390625
0.569444444444444	0.884048461914062
0.569940476190476	0.884109497070312
0.570436507936508	0.884246826171875
0.571428571428571	0.884307861328125
0.571924603174603	0.8970947265625
0.572420634920635	0.897140502929688
0.572916666666667	0.897186279296875
0.57390873015873	0.897293090820312
0.574900793650794	0.897323608398438
0.575396825396825	0.897476196289062
0.575892857142857	0.897506713867188
0.576388888888889	0.8975830078125
0.576884920634921	0.897598266601562
0.577380952380952	0.897628784179688
0.577876984126984	0.897674560546875
0.578373015873016	0.89776611328125
0.578869047619048	0.897781372070312
0.579365079365079	0.897903442382812
0.579861111111111	0.897979736328125
0.580357142857143	0.898040771484375
0.580853174603175	0.898086547851562
0.581349206349206	0.898193359375
0.581845238095238	0.898208618164062
0.58234126984127	0.89825439453125
0.582837301587302	0.898269653320312
0.583333333333333	0.898422241210938
0.583829365079365	0.8984375
0.584325396825397	0.898544311523438
0.584821428571429	0.898681640625
0.58531746031746	0.898773193359375
0.585813492063492	0.8988037109375
0.586309523809524	0.898880004882812
0.586805555555556	0.898895263671875
0.587301587301587	0.898941040039062
0.587797619047619	0.901962280273438
0.588789682539683	0.902084350585938
0.589285714285714	0.902145385742188
0.589781746031746	0.902175903320312
0.590277777777778	0.902252197265625
0.59077380952381	0.902297973632812
0.591269841269841	0.902374267578125
0.591765873015873	0.902420043945312
0.592261904761905	0.902481079101562
0.592757936507937	0.902557373046875
0.593253968253968	0.902618408203125
0.59375	0.90264892578125
0.594246031746032	0.902740478515625
0.594742063492063	0.902755737304688
0.595238095238095	0.902862548828125
0.595734126984127	0.90289306640625
0.596230158730159	0.902969360351562
0.59672619047619	0.903045654296875
0.597222222222222	0.903182983398438
0.597718253968254	0.903228759765625
0.598214285714286	0.903335571289062
0.598710317460317	0.903411865234375
0.599206349206349	0.903564453125
0.599702380952381	0.903579711914062
0.600198412698413	0.903732299804688
0.600694444444444	0.903793334960938
0.601190476190476	0.903945922851562
0.601686507936508	0.903976440429688
0.60218253968254	0.904067993164062
0.602678571428571	0.904083251953125
0.603174603174603	0.904129028320312
0.603670634920635	0.907974243164062
0.604662698412698	0.908157348632812
0.605654761904762	0.908203125
0.606150793650794	0.908309936523438
0.606646825396825	0.908340454101562
0.607142857142857	0.908355712890625
0.607638888888889	0.908401489257812
0.608134920634921	0.908477783203125
0.608630952380952	0.908493041992188
0.609126984126984	0.908523559570312
0.609623015873016	0.908554077148438
0.610615079365079	0.908599853515625
0.611111111111111	0.908721923828125
0.611607142857143	0.908737182617188
0.612103174603175	0.908782958984375
0.612599206349206	0.9088134765625
0.613095238095238	0.90887451171875
0.61359126984127	0.908905029296875
0.614087301587302	0.90899658203125
0.614583333333333	0.909042358398438
0.615079365079365	0.909103393554688
0.615575396825397	0.90911865234375
0.616071428571429	0.909194946289062
0.61656746031746	0.909271240234375
0.617063492063492	0.90936279296875
0.617559523809524	0.909408569335938
0.618055555555556	0.909469604492188
0.618551587301587	0.909500122070312
0.619047619047619	0.909622192382812
0.619543650793651	0.910980224609375
0.620039682539683	0.91119384765625
0.620535714285714	0.911224365234375
0.621031746031746	0.911285400390625
0.621527777777778	0.911300659179688
0.62202380952381	0.911407470703125
0.622519841269841	0.911453247070312
0.623015873015873	0.911514282226562
0.623511904761905	0.911529541015625
0.624503968253968	0.911666870117188
0.625496031746032	0.911773681640625
0.625992063492063	0.911819458007812
0.626488095238095	0.911865234375
0.627480158730159	0.911972045898438
0.62797619047619	0.91204833984375
0.628472222222222	0.912109375
0.629464285714286	0.912185668945312
0.629960317460317	0.912261962890625
0.630456349206349	0.91229248046875
0.630952380952381	0.912353515625
0.631448412698413	0.912384033203125
0.631944444444444	0.912445068359375
0.632440476190476	0.9124755859375
0.632936507936508	0.912551879882812
0.63343253968254	0.912612915039062
0.633928571428571	0.91265869140625
0.634424603174603	0.912689208984375
0.634920634920635	0.912704467773438
0.635416666666667	0.926666259765625
0.635912698412698	0.926849365234375
0.63640873015873	0.9268798828125
0.636904761904762	0.926925659179688
0.637400793650794	0.92694091796875
0.637896825396825	0.927001953125
0.638392857142857	0.927032470703125
0.638888888888889	0.927093505859375
0.639384920634921	0.927139282226562
0.639880952380952	0.927200317382812
0.640376984126984	0.927230834960938
0.641369047619048	0.92730712890625
0.641865079365079	0.927352905273438
0.642361111111111	0.9273681640625
0.642857142857143	0.927459716796875
0.643849206349206	0.927490234375
0.644345238095238	0.927520751953125
0.64484126984127	0.927566528320312
0.645337301587302	0.9276123046875
0.646329365079365	0.927642822265625
0.646825396825397	0.927734375
0.647321428571429	0.927764892578125
0.64781746031746	0.927841186523438
0.648313492063492	0.9278564453125
0.648809523809524	0.927963256835938
0.649305555555556	0.928009033203125
0.649801587301587	0.928070068359375
0.650297619047619	0.928085327148438
0.650793650793651	0.928176879882812
0.651289682539683	0.931396484375
0.651785714285714	0.93145751953125
0.652281746031746	0.931472778320312
0.652777777777778	0.931503295898438
0.65327380952381	0.93157958984375
0.653769841269841	0.931610107421875
0.654265873015873	0.931655883789062
0.654761904761905	0.93170166015625
0.655257936507937	0.931716918945312
0.655753968253968	0.9317626953125
0.65625	0.931808471679688
0.656746031746032	0.931869506835938
0.657242063492063	0.931884765625
0.657738095238095	0.931976318359375
0.658234126984127	0.932022094726562
0.65922619047619	0.932037353515625
0.659722222222222	0.932098388671875
0.660218253968254	0.93212890625
0.660714285714286	0.932174682617188
0.661210317460317	0.93218994140625
0.661706349206349	0.932220458984375
0.662202380952381	0.932235717773438
0.662698412698413	0.932327270507812
0.663194444444444	0.932342529296875
0.664186507936508	0.932449340820312
0.66468253968254	0.932510375976562
0.665178571428571	0.932571411132812
0.665674603174603	0.9326171875
0.666170634920635	0.932708740234375
0.666666666666667	0.932769775390625
0.667162698412698	0.93817138671875
0.66765873015873	0.938186645507812
0.668154761904762	0.938201904296875
0.669146825396825	0.938262939453125
0.670138888888889	0.938308715820312
0.670634920634921	0.938369750976562
0.671130952380952	0.938385009765625
0.672123015873016	0.93841552734375
0.672619047619048	0.9384765625
0.673115079365079	0.938491821289062
0.673611111111111	0.938568115234375
0.674107142857143	0.938583374023438
0.675099206349206	0.938629150390625
0.675595238095238	0.938766479492188
0.67609126984127	0.93878173828125
0.676587301587302	0.938827514648438
0.677083333333333	0.9388427734375
0.677579365079365	0.938873291015625
0.678075396825397	0.93890380859375
0.678571428571429	0.938934326171875
0.67906746031746	0.938949584960938
0.679563492063492	0.939041137695312
0.680059523809524	0.9390869140625
0.680555555555556	0.939102172851562
0.681051587301587	0.939117431640625
0.681547619047619	0.939178466796875
0.682043650793651	0.939208984375
0.682539682539683	0.939224243164062
0.683035714285714	0.940597534179688
0.684027777777778	0.940704345703125
0.685019841269841	0.94073486328125
0.685515873015873	0.9407958984375
0.686011904761905	0.940826416015625
0.686507936507937	0.940902709960938
0.687003968253968	0.940933227539062
0.6875	0.94097900390625
0.687996031746032	0.940994262695312
0.688492063492063	0.9410400390625
0.688988095238095	0.941070556640625
0.689980158730159	0.941116333007812
0.69047619047619	0.941177368164062
0.690972222222222	0.941192626953125
0.691964285714286	0.941268920898438
0.692460317460317	0.94134521484375
0.692956349206349	0.941375732421875
0.693452380952381	0.941421508789062
0.693948412698413	0.941452026367188
0.694444444444444	0.9415283203125
0.694940476190476	0.941543579101562
0.695436507936508	0.941619873046875
0.69593253968254	0.941650390625
0.696924603174603	0.941680908203125
0.697420634920635	0.941726684570312
0.697916666666667	0.941741943359375
0.698412698412698	0.9417724609375
0.69890873015873	0.946792602539062
0.699404761904762	0.946868896484375
0.699900793650794	0.946884155273438
0.700892857142857	0.946929931640625
0.701388888888889	0.946975708007812
0.701884920634921	0.947021484375
0.702380952380952	0.947052001953125
0.702876984126984	0.947067260742188
0.703373015873016	0.94708251953125
0.703869047619048	0.947097778320312
0.704861111111111	0.947113037109375
0.705357142857143	0.947158813476562
0.705853174603175	0.947174072265625
0.70734126984127	0.947219848632812
0.707837301587302	0.947250366210938
0.708829365079365	0.947280883789062
0.709325396825397	0.947296142578125
0.709821428571429	0.947357177734375
0.710813492063492	0.947402954101562
0.711309523809524	0.94744873046875
0.712797619047619	0.947494506835938
0.713789682539683	0.947586059570312
0.714285714285714	0.947616577148438
0.714781746031746	0.94921875
0.715277777777778	0.949234008789062
0.71577380952381	0.949249267578125
0.716269841269841	0.949295043945312
0.716765873015873	0.949325561523438
0.717261904761905	0.9493408203125
0.717757936507937	0.949356079101562
0.718253968253968	0.949417114257812
0.71875	0.949447631835938
0.719246031746032	0.949493408203125
0.719742063492063	0.949539184570312
0.720238095238095	0.949569702148438
0.720734126984127	0.9495849609375
0.721230158730159	0.949600219726562
0.72172619047619	0.949630737304688
0.722222222222222	0.949661254882812
0.723710317460317	0.949676513671875
0.724702380952381	0.94970703125
0.725198412698413	0.94976806640625
0.725694444444444	0.949813842773438
0.726686507936508	0.949874877929688
0.72718253968254	0.949905395507812
0.728670634920635	0.949935913085938
0.729166666666667	0.95001220703125
0.729662698412698	0.950027465820312
0.73015873015873	0.950088500976562
0.730654761904762	0.95220947265625
0.731150793650794	0.952392578125
0.731646825396825	0.952423095703125
0.732142857142857	0.952438354492188
0.732638888888889	0.952468872070312
0.733134920634921	0.952529907226562
0.733630952380952	0.952545166015625
0.734126984126984	0.952606201171875
0.735119047619048	0.952621459960938
0.735615079365079	0.95263671875
0.736607142857143	0.952651977539062
0.737599206349206	0.952667236328125
0.738095238095238	0.952774047851562
0.73859126984127	0.952804565429688
0.739087301587302	0.952835083007812
0.740079365079365	0.952850341796875
0.741071428571429	0.952865600585938
0.74156746031746	0.952880859375
0.742063492063492	0.952926635742188
0.742559523809524	0.952957153320312
0.743055555555556	0.9530029296875
0.743551587301587	0.953018188476562
0.744047619047619	0.953033447265625
0.744543650793651	0.953048706054688
0.745039682539683	0.953125
0.745535714285714	0.953140258789062
0.746031746031746	0.95318603515625
0.746527777777778	0.95404052734375
0.74702380952381	0.954132080078125
0.747519841269841	0.954147338867188
0.748511904761905	0.954254150390625
0.749503968253968	0.954299926757812
0.750496031746032	0.954421997070312
0.750992063492063	0.954452514648438
0.751488095238095	0.9544677734375
0.752480158730159	0.954498291015625
0.753472222222222	0.95452880859375
0.753968253968254	0.954605102539062
0.754464285714286	0.954635620117188
0.755456349206349	0.954727172851562
0.755952380952381	0.954757690429688
0.756448412698413	0.954803466796875
0.757440476190476	0.954833984375
0.75843253968254	0.954879760742188
0.758928571428571	0.9549560546875
0.759424603174603	0.954971313476562
0.759920634920635	0.954986572265625
0.760416666666667	0.955047607421875
0.760912698412698	0.955123901367188
0.761904761904762	0.95513916015625
0.762400793650794	0.965713500976562
0.762896825396825	0.965728759765625
0.763392857142857	0.965744018554688
0.764384920634921	0.965774536132812
0.764880952380952	0.965805053710938
0.765376984126984	0.9658203125
0.766369047619048	0.965835571289062
0.766865079365079	0.96588134765625
0.767857142857143	0.965911865234375
0.768849206349206	0.965927124023438
0.769345238095238	0.9659423828125
0.76984126984127	0.965957641601562
0.770337301587302	0.965988159179688
0.770833333333333	0.966033935546875
0.771329365079365	0.966049194335938
0.772321428571429	0.966079711914062
0.77281746031746	0.966094970703125
0.773809523809524	0.966110229492188
0.775297619047619	0.966140747070312
0.776289682539683	0.966171264648438
0.776785714285714	0.9661865234375
0.777777777777778	0.966201782226562
0.77827380952381	0.968704223632812
0.778769841269841	0.968765258789062
0.779265873015873	0.968780517578125
0.78125	0.96881103515625
0.781746031746032	0.968826293945312
0.782242063492063	0.968841552734375
0.782738095238095	0.968887329101562
0.785218253968254	0.968902587890625
0.786210317460317	0.968963623046875
0.787202380952381	0.968994140625
0.788194444444444	0.969024658203125
0.789186507936508	0.969070434570312
0.78968253968254	0.969100952148438
0.790178571428571	0.969146728515625
0.790674603174603	0.96917724609375
0.791170634920635	0.969192504882812
0.79265873015873	0.969223022460938
0.793154761904762	0.969253540039062
0.793650793650794	0.969268798828125
0.794642857142857	0.973388671875
0.795138888888889	0.973403930664062
0.795634920634921	0.973419189453125
0.797123015873016	0.973434448242188
0.799107142857143	0.97344970703125
0.800099206349206	0.973480224609375
0.800595238095238	0.973526000976562
0.80109126984127	0.97357177734375
0.801587301587302	0.973587036132812
0.802083333333333	0.973602294921875
0.803075396825397	0.973648071289062
0.80406746031746	0.973663330078125
0.804563492063492	0.97369384765625
0.805059523809524	0.973724365234375
0.807043650793651	0.973770141601562
0.808531746031746	0.973785400390625
0.809027777777778	0.97381591796875
0.80952380952381	0.973861694335938
0.811011904761905	0.975448608398438
0.812996031746032	0.975494384765625
0.813988095238095	0.975540161132812
0.814484126984127	0.975616455078125
0.815972222222222	0.975631713867188
0.816964285714286	0.975723266601562
0.817460317460317	0.975784301757812
0.817956349206349	0.975799560546875
0.818452380952381	0.975845336914062
0.818948412698413	0.975860595703125
0.819444444444444	0.975921630859375
0.82093253968254	0.975936889648438
0.821428571428571	0.975967407226562
0.821924603174603	0.975982666015625
0.822420634920635	0.975997924804688
0.822916666666667	0.97601318359375
0.823412698412698	0.976028442382812
0.824404761904762	0.976043701171875
0.825396825396825	0.976058959960938
0.825892857142857	0.981124877929688
0.828869047619048	0.981246948242188
0.831845238095238	0.981292724609375
0.832837301587302	0.981307983398438
0.833333333333333	0.981338500976562
0.834325396825397	0.981369018554688
0.834821428571429	0.98138427734375
0.835813492063492	0.981414794921875
0.836309523809524	0.9814453125
0.837797619047619	0.981460571289062
0.838789682539683	0.981491088867188
0.84077380952381	0.98150634765625
0.841269841269841	0.981521606445312
0.841765873015873	0.982818603515625
0.842261904761905	0.982833862304688
0.84375	0.98284912109375
0.844246031746032	0.982864379882812
0.845238095238095	0.982894897460938
0.847718253968254	0.98291015625
0.849206349206349	0.982925415039062
0.850694444444444	0.982940673828125
0.851190476190476	0.98297119140625
0.852678571428571	0.982986450195312
0.853670634920635	0.983001708984375
0.855654761904762	0.983016967773438
0.856150793650794	0.9830322265625
0.856646825396825	0.983047485351562
0.857142857142857	0.983078002929688
0.857638888888889	0.985061645507812
0.861111111111111	0.985137939453125
0.862599206349206	0.985153198242188
0.864583333333333	0.98516845703125
0.86656746031746	0.985183715820312
0.867063492063492	0.985198974609375
0.870039682539683	0.985214233398438
0.870535714285714	0.9852294921875
0.872519841269841	0.985260009765625
0.873015873015873	0.98529052734375
0.873511904761905	0.986053466796875
0.876488095238095	0.986083984375
0.880456349206349	0.986114501953125
0.881448412698413	0.986129760742188
0.882440476190476	0.986175537109375
0.88343253968254	0.9862060546875
0.884424603174603	0.986251831054688
0.885416666666667	0.986297607421875
0.887400793650794	0.986343383789062
0.888392857142857	0.986358642578125
0.888888888888889	0.98638916015625
0.892857142857143	0.9913330078125
0.893849206349206	0.991348266601562
0.894345238095238	0.991363525390625
0.895337301587302	0.991378784179688
0.900793650793651	0.99139404296875
0.904761904761905	0.991409301757812
0.907738095238095	0.992568969726562
0.912202380952381	0.992584228515625
0.915178571428571	0.992599487304688
0.916170634920635	0.99261474609375
0.918154761904762	0.992630004882812
0.920634920634921	0.992645263671875
0.921130952380952	0.994293212890625
0.936507936507937	0.994415283203125
0.937003968253968	0.995315551757812
0.937996031746032	0.995376586914062
0.942956349206349	0.995391845703125
0.943948412698413	0.995407104492188
0.944940476190476	0.99542236328125
0.94890873015873	0.995452880859375
0.951884920634921	0.995468139648438
0.952380952380952	0.9954833984375
0.968253968253968	0.9976806640625
0.984126984126984	0.998382568359375
1	0.999420166015625


==> results/MED_PDP.dat <==
MED	PDP
3.57031	0.059438
422.565	0.091982
1992566.97669625	0.157748
35865400000000	0.185998


==> results/results_ASIC_acc_com.dat <==
ns	um	mw
0.425	135.66	0.025
1.227	427.728	0.119
1.337	1424.696	0.883
1.722	4731.342	3.784
2.164	17100.076	15.15
2.488	67960.34	62.824
2.554	313430.992	374.387


==> results/results_ASIC_acc_seq.dat <==
ns	um	mw
0.336	251.104	0.036
0.618	459.116	0.065
0.788	901.474	0.174
0.846	1825.558	0.34
0.954	3646.062	0.819
0.982	7284.41	1.71
1.112	14554.988	3.486


==> results/results_ASIC_app_seq.dat <==
ns	um	mw
0.263	267.064	0.038
0.407	479.864	0.064
0.698	911.848	0.128
0.783	1845.242	0.36
0.856	3707.242	0.785
0.879	7424.592	1.669
0.923	14871.262	3.398


==> results/results_FPGA_acc_com.dat <==
ns	luts	mw
25	1	0
2.79	17	4
4.71	72	5
6.19	294	7
8.03	1086	10
10.24	4390	20
12.66	17432	46
16.56	71090	125


==> results/results_FPGA_acc_seq.dat <==
ns	luts	mw
1.35	27	3
1.46	46	4
1.58	83	6
1.73	220	8
2.05	303	12
3.35	522	18
5.11	906	30


==> results/results_FPGA_app_seq.dat <==
ns	luts	mw
1.05	33	3
1.13	55	4
1.47	92	6
1.59	238	8
1.57	336	12
2.62	517	19
3.63	1025	36


==> results/results_SotA.txt <==
    BITS       NMED          ME        MRED
    16        2.79e-9        2.8e+1     7.15e-7
    16        8.43e-8       1.02e+3     2.49e-4
    16        1.68e-6       2.50e+4     3.37e-3
    16        1.16e-5       1.08e+5     1.39e-2
    16        3.62e-5       4.56e+5     9.94e-2
    16        13.3e-5      14.89e+5     12.4e-2
    16        50.8e-5      53.17e+5       52e-2
    16         703e-5     594.85e+5     1021e-2
    16        4420e-5    5949.93e+5     1133e-2
    32       1.93e-17       1.02e+3    7.01e-12
    32       7.92e-15       4.82e+5     2.52e-9
    32       2.54e-12       1.43e+8     1.16e-6
    32       4.62e-11       2.53e+9     1.42e-5
    32       6.78e-10      3.99e+10     1.83e-4
    32        103e-10      6.88e+11     23.2e-4
    32      21400e-10      1.54e+14     5350e-4
    32        4.16e-4      2.13e+16     5.79e+1
    32        1.05e-1      1.62e+18     6.92e+4


==> results/results_metrics_4_16.dat <==
n	t	ER	MAE	MED	NMED	MRED
4	2	0.292969	24	3.57031	0.015868044444445	0.0559764
6	3	0.509521	240	43.8486	0.011047770219199	0.067907
6	2	0.459961	120	20.3907	0.0051375	0.0367334
8	4	0.653549	2016	422.565	0.006498500576701	0.0544093
8	3	0.63353	1008	204.386	0.00314319	0.0308784
8	2	0.564728	504	90.9286	0.001398363706267	0.0154229
10	5	0.74624	16320	3657.14	0.00349454243504	0.0363136
10	4	0.735415	8160	1805.05	0.0017248	0.0207488
10	3	0.704882	4080	856.069	0.000818007909958	0.0111521
10	2	0.628366	2040	376.425	0.000359689	0.00535549
12	6	0.80277	130944	30335.5	0.001809019904258	0.021107
12	5	0.798977	65472	15054.7	0.000897768	0.0120328
12	4	0.783223	32736	7365.79	0.000439249747675	0.00662067
12	3	0.749102	16368	3466.38	0.000206713	0.00345972
12	2	0.668096	8184	1522.42	9.07876277839648E-05	0.00162469
14	7	0.840056	1048320	246803	0.000919525064818	0.00727829
14	6	0.838239	524160	132293	0.00049289	0.00390625
14	5	0.831326	262080	60915.4	0.0002269552523	0.00226297
14	4	0.814084	131040	32943.1	0.000122738	0.00126229
14	3	0.778307	65520	13974	5.206356185202E-05	0.000680827
14	2	0.693756	32760	8192	3.05213E-05	0.000326707
16	8	0.865329056978226	8388096	1992566.97669625	0.000463944810072	0.001953125465661
16	7	0.864617	4194048	1048610	0.000244155	0.00106757
16	6	0.861142762005329	2097024	495167.914777994	0.000115293782775	0.000717451330274
16	5	0.853299	1048512	263046	6.12471E-05	0.000445148
16	4	0.835682731121779	524256	118809.984996915	2.76634494943785E-05	0.000244141556323
16	3	0.798801	262128	65543.1	1.52609E-05	0.000126081
16	2	0.710801687091589	131064	24461.6530835628	5.69559624676092E-06	6.26661349087954E-05


==> results/results_sim_metrics_18_32.dat <==
n	t	ER	MAE	MED	NMED	MRED
18	9	0.883479	67107840	17078100	0.00024852	0.00139754
18	8	0.883098	33553920	8539260	0.000124263	0.000865142
18	7	0.881472	16776960	4266090	6.20802E-05	0.000517343
18	6	0.877559	8388480	2129800	3.09929E-05	0.000296856
18	5	0.869398	4194240	1061560	1.54478E-05	0.000168028
18	4	0.851667	2097120	527939	7.68258E-06	9.28282E-05
18	3	0.813834	1048560	262322	3.81731E-06	4.88898E-05
18	2	0.722385	524280	131072	1.90736E-06	2.33235E-05
20	10	0.896983	536868864	136714000	0.000124341	0.000868362
20	9	0.896845	268434432	68354500	6.21682E-05	0.00051993
20	8	0.895988	134217216	34168300	3.1076E-05	0.000299983
20	7	0.894083	67108608	17068400	1.55236E-05	0.000171595
20	6	0.890071	33554304	8519260	7.74824E-06	9.69736E-05
20	5	0.881804	16777152	4246530	3.8622E-06	5.36689E-05
20	4	0.863962	8388576	2111880	1.92075E-06	2.90468E-05
20	3	0.825201	4194288	1049270	9.54311E-07	1.50086E-05
20	2	0.730393	2097144	524288	4.76838E-07	7.02445E-06
22	11	0.907483	4294963200	1094100000	6.21923E-05	0.000520283
22	10	0.90741	2147481600	5.47E+08	3.11E-05	0.000300573
22	9	0.90702	1073740800	273496000	1.55464E-05	0.00017259
22	8	0.906043	536870400	1.37E+08	7.77E-06	9.80E-05
22	7	0.90408	268435200	68286600	3.88165E-06	5.49651E-05
22	6	0.900026	134217600	3.41E+07	1.94E-06	3.03E-05
22	5	0.89167	67108800	16985600	9.65523E-07	1.63744E-05
22	4	0.873742	33554400	8.45E+06	4.80E-07	8.65E-06
22	3	0.83402	16777200	4197040	2.38574E-07	4.39269E-06
22	2	0.735985	8388600	2.10E+06	1.19E-07	2.05E-06
24	12	0.915891	34359730176	8754190000	3.11011E-05	0.000301057
24	11	0.915867	17179865088	4.38E+09	1.56E-05	0.000172781
24	10	0.915663	8589932544	2188380000	7.77467E-06	9.82989E-05
24	9	0.9152	4294966272	1.09E+09	3.89E-06	5.53E-05
24	8	0.914196	2147483136	546727000	1.94236E-06	3.0624E-05
24	7	0.912197	1073741568	273143000	9.70398E-07	1.67048E-05
24	6	0.908126	536870784	136315000	4.84287E-07	8.99782E-06
24	5	0.899736	268435392	67940300	2.41372E-07	4.80945E-06
24	4	0.88166	134217696	33788900	1.20042E-07	2.52133E-06
24	3	0.84103	67108848	16788700	5.96453E-08	1.25804E-06
24	2	0.739937	33554424	8388610	2.98023E-08	5.84311E-07
26	13	0.922814	274877890560	70040500000	1.55521E-05	0.000172703
26	12	0.922796	137438945280	35021600000	7.77635E-06	9.84371E-05
26	11	0.922705	68719472640	17509500000	3.88789E-06	5.52593E-05
26	10	0.922472	34359736320	8753410000	1.94365E-06	3.07481E-05
26	9	0.921981	17179868160	4376030000	9.71673E-07	1.67916E-05
26	8	0.920971	8589934080	2187150000	4.85644E-07	9.09093E-06
26	7	0.918969	4294967040	1092680000	2.42624E-07	4.89171E-06
26	6	0.914901	2147483520	545278000	1.21076E-07	2.62475E-06
26	5	0.906463	1073741760	271784000	6.03483E-08	1.37845E-06
26	4	0.888202	536870880	135162000	3.0012E-08	7.21048E-07
26	3	0.846627	268435440	67153700	1.49111E-08	3.60704E-07
26	2	0.742753	134217720	33554400	7.45058E-09	1.61817E-07
28	14	0.928632	2199023222784	560379000000	7.77682E-06	9.81918E-05
28	13	0.92863	1099511611392	2.80E+11	3.89E-06	5.53E-05
28	12	0.928574	549755805696	140094000000	1.94419E-06	3.07597E-05
28	11	0.928459	274877902848	7.00E+10	9.72E-07	1.68E-05
28	10	0.928219	137438951424	35013300000	4.85907E-07	9.13304E-06
28	9	0.927723	68719475712	1.75E+10	2.43E-07	4.94E-06
28	8	0.926722	34359737856	8748690000	1.21413E-07	2.64983E-06
28	7	0.924727	17179868928	4.37E+09	6.07E-08	1.42E-06
28	6	0.920629	8589934464	2181090000	3.02687E-08	7.56942E-07
28	5	0.912128	4294967232	1.09E+09	1.51E-08	3.95E-07
28	4	0.893706	2147483616	540646000	7.50297E-09	2.01298E-07
28	3	0.851204	1073741808	2.69E+08	3.73E-09	9.95E-08
28	2	0.744758	536870904	134218000	1.86265E-09	4.69724E-08
30	15	0.933604	17592185978880	4482700000000	3.88812E-06	5.53778E-05
30	14	0.933582	8796092989440	2.24E+12	1.94E-06	3.07E-05
30	13	0.933565	4398046494720	1120800000000	9.72138E-07	1.68083E-05
30	12	0.9335	2199023247360	5.60E+11	4.86E-07	9.14E-06
30	11	0.933394	1099511623680	280152000000	2.42993E-07	4.95066E-06
30	10	0.93315	549755811840	1.40E+11	1.21E-07	2.67E-06
30	9	0.932659	274877905920	70011500000	6.07253E-08	1.42374E-06
30	8	0.931642	137438952960	34995100000	3.03534E-08	7.56282E-07
30	7	0.929632	68719476480	17479800000	1.51613E-08	3.98744E-07
30	6	0.925542	34359738240	8724690000	7.56746E-09	2.1175E-07
30	5	0.916995	17179869120	4348490000	3.77171E-09	1.10516E-07
30	4	0.898363	8589934560	2162620000	1.87577E-09	5.61599E-08
30	3	0.854957	4294967280	1074480000	9.31965E-10	2.84736E-08
30	2	0.746226	2147483640	536871000	4.65661E-10	1.25836E-08
32	16	0.937892	140737488224256	35865400000000	1.94427E-06	3.07529E-05
32	15	0.937893	70368744112128	17933800000000	9.72195E-07	1.67789E-05
32	14	0.937886	35184372056064	8965870000000	4.86041E-07	9.13109E-06
32	13	0.937849	17592186028032	4483300000000	2.4304E-07	4.9529E-06
32	12	0.937796	8796093014016	2241420000000	1.21507E-07	2.67623E-06
32	11	0.937675	4398046507008	1120750000000	6.07562E-08	1.42874E-06
32	10	0.93743	2199023253504	560340000000	3.03761E-08	7.58347E-07
32	9	0.936935	1099511626752	280075000000	1.51829E-08	4.01499E-07
32	8	0.935931	549755813376	139961000000	7.58729E-09	2.13592E-07
32	7	0.933913	274877906688	69929500000	3.79089E-09	1.14887E-07
32	6	0.929812	137438953344	34898400000	1.89185E-09	6.04747E-08
32	5	0.921217	68719476672	17391900000	9.42816E-10	3.22154E-08
32	4	0.902372	34359738336	8649480000	4.68889E-10	1.59025E-08
32	3	0.858054	17179869168	4297890000	2.32989E-10	7.57574E-09
32	2	0.747274	8589934584	2147480000	1.16415E-10	3.22675E-09


==> results/results_sim_metrics_28.dat <==
ER	MAE	NMED
0.928632	2199023222784	7.77682E-06
0.92863	1099511611392	3.88813E-06
0.928574	549755805696	1.94419E-06
0.928459	274877902848	9.72015E-07
0.928219	137438951424	4.85907E-07
0.927723	68719475712	2.42905E-07
0.926722	34359737856	1.21413E-07
0.924727	17179868928	6.065E-08
0.920629	8589934464	3.02687E-08
0.912128	4294967232	1.50868E-08
0.893706	2147483616	7.50297E-09
0.851204	1073741808	3.72783E-09
0.744758	536870904	1.86265E-09


==> results/results_sim_metrics_30.dat <==
ER	MAE	NMED
0.933604	17592185978880	3.88812E-06
0.933582	8796092989440	1.94429E-06
0.933565	4398046494720	9.72138E-07
0.9335	2199023247360	4.86011E-07
0.933394	1099511623680	2.42993E-07
0.93315	549755811840	1.21488E-07
0.932659	274877905920	6.07253E-08
0.931642	137438952960	3.03534E-08
0.929632	68719476480	1.51613E-08
0.925542	34359738240	7.56746E-09
0.916995	17179869120	3.77171E-09
0.898363	8589934560	1.87577E-09
0.854957	4294967280	9.31965E-10
0.746226	2147483640	4.65661E-10


==> results/results_sim_metrics_32.dat <==
ER	MAE	NMED
0.937892	140737488224256	1.94427E-06
0.937893	70368744112128	9.72195E-07
0.937886	35184372056064	4.86041E-07
0.937849	17592186028032	2.4304E-07
0.937796	8796093014016	1.21507E-07
0.937675	4398046507008	6.07562E-08
0.93743	2199023253504	3.03761E-08
0.936935	1099511626752	1.51829E-08
0.935931	549755813376	7.58729E-09
0.933913	274877906688	3.79089E-09
0.929812	137438953344	1.89185E-09
0.921217	68719476672	9.42816E-10
0.902372	34359738336	4.68889E-10
0.858054	17179869168	2.32989E-10
0.747274	8589934584	1.16415E-10

